Simplification Strategies for the Qutrit ZX-Calculus

The ZX-calculus is a graphical language for suitably represented tensor networks, called ZX-diagrams. Calculations are performed by transforming ZX-diagrams with rewrite rules. The ZX-calculus has found applications in reasoning about quantum circuits, condensed matter systems, quantum algorithms, quantum error correcting codes, and counting problems. A key notion is the stabiliser fragment of the ZX-calculus, a subfamily of ZX-diagrams for which rewriting can be done efficiently in terms of derived simplifying rewrites. Recently, higher dimensional qudits - in particular, qutrits - have gained prominence within quantum computing research. The main contribution of this work is the derivation of efficient rewrite strategies for the stabiliser fragment of the qutrit ZX-calculus. Notably, this constitutes a first non-trivial step towards the simplification of qutrit quantum circuits. We then give further unexpected areas in which these rewrite strategies provide complexity-theoretic insight; namely, we reinterpret known results about evaluating the Jones polynomial, an important link invariant in knot theory, and counting graph colourings.

==> figures/X_box/X_0/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1.25) {};
		\node [style=box] (2) at (0, 0.25) {$X$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/basic/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/basic/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (0, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (7) at (0, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0) to (2);
		\draw [bend left=15, looseness=0.75] (2) to (1);
		\draw (7.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/basic/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (-0.75, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (7) at (-0.75, 1.5) {};
		\node [style=qutrit Z phase] (8) at (0.75, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (9) at (0.75, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (7.center) to (2);
		\draw (9.center) to (8);
		\draw (0) to (8);
		\draw (1) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/basic/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (-1.5, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (7) at (-1.5, 1.5) {};
		\node [style=qutrit Z phase] (8) at (0, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (9) at (0, 1.5) {};
		\node [style=qutrit Z phase] (10) at (1.5, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (11) at (1.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (7.center) to (2);
		\draw (9.center) to (8);
		\draw (0) to (8);
		\draw (1) to (8);
		\draw (11.center) to (10);
		\draw (0) to (10);
		\draw (1) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/basic/bang.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (0, 0.25) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (7) at (0, 1.5) {};
		\node [style=none] (13) at (-0.75, -0.5) {};
		\node [style=none] (14) at (-1, -0.25) {};
		\node [style=none] (15) at (0.75, -0.5) {};
		\node [style=none] (16) at (1, -0.25) {};
		\node [style=none] (17) at (0.75, 1.75) {};
		\node [style=none] (18) at (1, 1.5) {};
		\node [style=none] (19) at (-0.75, 1.75) {};
		\node [style=none] (20) at (-1, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0) to (2);
		\draw [bend left=15, looseness=0.75] (2) to (1);
		\draw (7.center) to (2);
		\draw [style=bang] (16.center)
			 to (18.center)
			 to [bend right=45, looseness=0.75] (17.center)
			 to (19.center)
			 to [bend right=45, looseness=0.75] (20.center)
			 to (14.center)
			 to [bend right=45, looseness=0.75] (13.center)
			 to (15.center)
			 to [bend right=45, looseness=0.75] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/connected/4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (-2, 0.25) {$\alpha_1$ \nodepart{lower} $\beta_1$};
		\node [style=none] (7) at (-2, 1.5) {};
		\node [style=qutrit Z phase] (8) at (-1, 1.75) {$\alpha_2$ \nodepart{lower} $\beta_2$};
		\node [style=none] (9) at (-1, 3) {};
		\node [style=qutrit Z phase] (10) at (2, 0.25) {$\alpha_4$ \nodepart{lower} $\beta_4$};
		\node [style=none] (11) at (2, 1.5) {};
		\node [style=qutrit Z phase] (12) at (1, 1.75) {$\alpha_3$ \nodepart{lower} $\beta_3$};
		\node [style=none] (13) at (1, 3) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (2);
		\draw (9.center) to (8);
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (0) to (8);
		\draw (8) to (1);
		\draw (11.center) to (10);
		\draw (0) to (10);
		\draw (1) to (10);
		\draw [style=hadamard edge] (2) to (8);
		\draw [style=hadamard edge] (8) to (10);
		\draw [style=hadamard edge] (2) to (10);
		\draw (13.center) to (12);
		\draw [style=hadamard edge] (2) to (12);
		\draw [style=hadamard edge] (12) to (10);
		\draw [style=hadamard edge] (8) to (12);
		\draw (0) to (12);
		\draw (12) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/parametrised/0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/parametrised/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (0, 0.25) {$\alpha_1$ \nodepart{lower} $\beta_1$};
		\node [style=none] (7) at (0, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0) to (2);
		\draw [bend left=15, looseness=0.75] (2) to (1);
		\draw (7.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/parametrised/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (-0.75, 0.25) {$\alpha_1$ \nodepart{lower} $\beta_1$};
		\node [style=none] (7) at (-0.75, 1.5) {};
		\node [style=qutrit Z phase] (8) at (0.75, 0.25) {$\alpha_2$ \nodepart{lower} $\beta_2$};
		\node [style=none] (9) at (0.75, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (2);
		\draw (9.center) to (8);
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (0) to (8);
		\draw (8) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/parametrised/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (-1.5, 0.25) {$\alpha_1$ \nodepart{lower} $\beta_1$};
		\node [style=none] (7) at (-1.5, 1.5) {};
		\node [style=qutrit Z phase] (8) at (0, 0.25) {$\alpha_2$ \nodepart{lower} $\beta_2$};
		\node [style=none] (9) at (0, 1.5) {};
		\node [style=qutrit Z phase] (10) at (1.5, 0.25) {$\alpha_3$ \nodepart{lower} $\beta_3$};
		\node [style=none] (11) at (1.5, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (2);
		\draw (9.center) to (8);
		\draw (0) to (2);
		\draw (2) to (1);
		\draw (0) to (8);
		\draw (8) to (1);
		\draw (11.center) to (10);
		\draw (0) to (10);
		\draw (1) to (10);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/bang/parametrised/bang.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.75, -1.25) {};
		\node [style=X dot] (1) at (0.75, -1.25) {};
		\node [style=qutrit Z phase] (2) at (0, 0.25) {$\alpha_k$ \nodepart{lower} $\beta_k$};
		\node [style=none] (7) at (0, 1.375) {};
		\node [style=none] (15) at (1.875, -0.3) {\textcolor{bang_orange}{$\scriptstyle{k \in [3]}$}};
		\node [style=none] (17) at (-0.75, -0.5) {};
		\node [style=none] (18) at (-1, -0.25) {};
		\node [style=none] (19) at (0.75, -0.5) {};
		\node [style=none] (20) at (1, -0.25) {};
		\node [style=none] (21) at (0.75, 1.5) {};
		\node [style=none] (22) at (1, 1.25) {};
		\node [style=none] (23) at (-0.75, 1.5) {};
		\node [style=none] (24) at (-1, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (0) to (2);
		\draw [bend left=15, looseness=0.75] (2) to (1);
		\draw (7.center) to (2);
		\draw [style=bang] (20.center)
			 to (22.center)
			 to [bend right=45, looseness=0.75] (21.center)
			 to (23.center)
			 to [bend right=45, looseness=0.75] (24.center)
			 to (18.center)
			 to [bend right=45, looseness=0.75] (17.center)
			 to (19.center)
			 to [bend right=45, looseness=0.75] cycle;
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/M_spiders/old/eliminate_pair_M_spiders_line_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (6.125, 2) {...};
		\node [style=none] (1) at (5.375, 2.25) {};
		\node [style=none] (2) at (6.875, 2.25) {};
		\node [style=none] (3) at (7.875, 2) {...};
		\node [style=none] (4) at (7.125, 2.25) {};
		\node [style=none] (5) at (8.625, 2.25) {};
		\node [style=none] (6) at (0.875, 2) {...};
		\node [style=none] (7) at (0.125, 2.25) {};
		\node [style=none] (8) at (1.625, 2.25) {};
		\node [style=none] (9) at (2.625, 2) {...};
		\node [style=none] (10) at (1.875, 2.25) {};
		\node [style=none] (11) at (3.375, 2.25) {};
		\node [style=none] (12) at (-2.625, 2) {...};
		\node [style=none] (13) at (-3.375, 2.25) {};
		\node [style=none] (14) at (-1.875, 2.25) {};
		\node [style=none] (15) at (-0.875, 2) {...};
		\node [style=none] (16) at (-1.625, 2.25) {};
		\node [style=none] (17) at (-0.125, 2.25) {};
		\node [style=none] (32) at (-5.625, -1.75) {$i$};
		\node [style=none] (33) at (5.625, -1.75) {$j$};
		\node [style=qutrit Z phase] (34) at (-7.875, 1) {$a_1^0$ \nodepart{lower} $b_1^0$};
		\node [style=qutrit Z phase] (35) at (-6.125, 1) {$a_2^0$ \nodepart{lower} $b_2^0$};
		\node [style=qutrit Z phase] (36) at (-4.375, -1.75) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit Z phase] (37) at (-2.625, 1) {$a_1^1$ \nodepart{lower} $b_1^1$};
		\node [style=qutrit Z phase] (38) at (-0.875, 1) {$a_1^2$ \nodepart{lower} $b_1^2$};
		\node [style=qutrit Z phase] (39) at (0.875, 1) {$a_2^1$ \nodepart{lower} $b_2^1$};
		\node [style=qutrit Z phase] (40) at (2.625, 1) {$a_2^2$ \nodepart{lower} $b_2^2$};
		\node [style=qutrit Z phase] (41) at (4.375, -1.75) {$m_j$ \nodepart{lower} $-m_j$};
		\node [style=qutrit Z phase] (42) at (6.125, 1) {$a_0^1$ \nodepart{lower} $b_0^1$};
		\node [style=qutrit Z phase] (43) at (7.875, 1) {$a_0^2$ \nodepart{lower} $b_0^2$};
		\node [style=none] (44) at (-7.875, 2) {...};
		\node [style=none] (45) at (-8.625, 2.25) {};
		\node [style=none] (46) at (-7.125, 2.25) {};
		\node [style=none] (47) at (-6.125, 2) {...};
		\node [style=none] (48) at (-6.875, 2.25) {};
		\node [style=none] (49) at (-5.375, 2.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (36) to (41);
		\draw [style=hadamard edge] (36) to (34);
		\draw [style=hadamard adjoint adge] (36) to (35);
		\draw [style=hadamard edge] (41) to (42);
		\draw [style=hadamard adjoint adge] (41) to (43);
		\draw [style=hadamard edge] (36) to (37);
		\draw [style=hadamard edge] (36) to (38);
		\draw [style=hadamard adjoint adge] (36) to (39);
		\draw [style=hadamard adjoint adge] (36) to (40);
		\draw [style=hadamard adjoint adge] (40) to (41);
		\draw [style=hadamard edge] (39) to (41);
		\draw [style=hadamard edge] (37) to (41);
		\draw [style=hadamard adjoint adge] (38) to (41);
		\draw [bend right=15, looseness=0.75] (45.center) to (34);
		\draw [bend right=15, looseness=0.75] (34) to (46.center);
		\draw [bend right=15, looseness=0.75] (48.center) to (35);
		\draw [bend right=15, looseness=0.75] (35) to (49.center);
		\draw [bend right=15, looseness=0.75] (13.center) to (37);
		\draw [bend right=15, looseness=0.75] (37) to (14.center);
		\draw [bend right=15, looseness=0.75] (16.center) to (38);
		\draw [bend right=15, looseness=0.75] (38) to (17.center);
		\draw [bend right=15, looseness=0.75] (7.center) to (39);
		\draw [bend right=15, looseness=0.75] (39) to (8.center);
		\draw [bend right=15, looseness=0.75] (10.center) to (40);
		\draw [bend right=15, looseness=0.75] (40) to (11.center);
		\draw [bend right=15, looseness=0.75] (1.center) to (42);
		\draw [bend right=15, looseness=0.75] (42) to (2.center);
		\draw [bend right=15, looseness=0.75] (4.center) to (43);
		\draw [bend right=15, looseness=0.75] (43) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/M_spiders/old/eliminate_pair_M_spiders_line_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (13.25, 4) {...};
		\node [style=none] (1) at (12.5, 4.25) {};
		\node [style=none] (2) at (14, 4.25) {};
		\node [style=none] (3) at (15.5, 4) {...};
		\node [style=none] (4) at (14.75, 4.25) {};
		\node [style=none] (5) at (16.25, 4.25) {};
		\node [style=none] (6) at (8.75, 4) {...};
		\node [style=none] (7) at (8, 4.25) {};
		\node [style=none] (8) at (9.5, 4.25) {};
		\node [style=none] (9) at (11, 4) {...};
		\node [style=none] (10) at (10.25, 4.25) {};
		\node [style=none] (11) at (11.75, 4.25) {};
		\node [style=qutrit Z phase] (12) at (8.75, 2.75) {$a_1^1$ \nodepart{lower} $b_1^1$};
		\node [style=qutrit Z phase] (13) at (11, 2.75) {$a_1^2$ \nodepart{lower} $b_1^2$};
		\node [style=qutrit Z phase] (14) at (13.25, 2.75) {$a_2^1$ \nodepart{lower} $b_2^1$};
		\node [style=qutrit Z phase] (15) at (15.5, 2.75) {$a_2^2$ \nodepart{lower} $b_2^2$};
		\node [style=none] (16) at (-3, 4) {...};
		\node [style=none] (17) at (-3.75, 4.25) {};
		\node [style=none] (18) at (-2.25, 4.25) {};
		\node [style=none] (19) at (-1.25, 4) {...};
		\node [style=none] (20) at (-2, 4.25) {};
		\node [style=none] (21) at (-0.5, 4.25) {};
		\node [style=none] (22) at (-8.25, 4) {...};
		\node [style=none] (23) at (-9, 4.25) {};
		\node [style=none] (24) at (-7.5, 4.25) {};
		\node [style=none] (25) at (-6.5, 4) {...};
		\node [style=none] (26) at (-7.25, 4.25) {};
		\node [style=none] (27) at (-5.75, 4.25) {};
		\node [style=none] (28) at (-11.75, 4) {...};
		\node [style=none] (29) at (-12.5, 4.25) {};
		\node [style=none] (30) at (-11, 4.25) {};
		\node [style=none] (31) at (-10, 4) {...};
		\node [style=none] (32) at (-10.75, 4.25) {};
		\node [style=none] (33) at (-9.25, 4.25) {};
		\node [style=qutrit Z phase] (34) at (-17, 3) {$a_1^0$ \nodepart{lower} $b_1^0$};
		\node [style=qutrit Z phase] (35) at (-15.25, 3) {$a_2^0$ \nodepart{lower} $b_2^0$};
		\node [style=qutrit Z phase] (36) at (-11.75, 3) {$a_1^1$ \nodepart{lower} $b_1^1$};
		\node [style=qutrit Z phase] (37) at (-10, 3) {$a_1^2$ \nodepart{lower} $b_1^2$};
		\node [style=qutrit Z phase] (38) at (-8.25, 3) {$a_2^1$ \nodepart{lower} $b_2^1$};
		\node [style=qutrit Z phase] (39) at (-6.5, 3) {$a_2^2$ \nodepart{lower} $b_2^2$};
		\node [style=qutrit Z phase] (40) at (-3, 3) {$a_0^1$ \nodepart{lower} $b_0^1$};
		\node [style=qutrit Z phase] (41) at (-1.25, 3) {$a_0^2$ \nodepart{lower} $b_0^2$};
		\node [style=none] (42) at (-17, 4) {...};
		\node [style=none] (43) at (-17.75, 4.25) {};
		\node [style=none] (44) at (-16.25, 4.25) {};
		\node [style=none] (45) at (-15.25, 4) {...};
		\node [style=none] (46) at (-16, 4.25) {};
		\node [style=none] (47) at (-14.5, 4.25) {};
		\node [style=qutrit Z phase] (48) at (-11.75, 1.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (49) at (-6.5, 1.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (50) at (-10, 1.5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (51) at (-8.25, 1.5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (52) at (-4.75, 1.5) {};
		\node [style=qutrit hadamard] (53) at (-13.5, 1.5) {};
		\node [style=Z dot] (54) at (-13.5, -2.75) {};
		\node [style=Z dot] (55) at (-17, 0) {};
		\node [style=Z dot] (56) at (-15.25, 0) {};
		\node [style=Z dot] (57) at (-11.75, 0) {};
		\node [style=Z dot] (58) at (-10, 0) {};
		\node [style=Z dot] (59) at (-4.75, -2.75) {};
		\node [style=Z dot] (60) at (-1.25, 0) {};
		\node [style=Z dot] (61) at (-3, 0) {};
		\node [style=Z dot] (62) at (-8.25, 0) {};
		\node [style=Z dot] (63) at (-6.5, 0) {};
		\node [style=none] (64) at (-14.5, -2.75) {$j$};
		\node [style=none] (65) at (-3.75, -2.75) {$i$};
		\node [style=qutrit Z phase] (66) at (-13.5, 3) {$m_j$ \nodepart{lower} $-m_j$};
		\node [style=qutrit Z phase] (67) at (-4.75, 3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=Z dot] (68) at (7, -2.75) {};
		\node [style=Z dot] (69) at (3.5, 0) {};
		\node [style=Z dot] (70) at (5.25, 0) {};
		\node [style=Z dot] (71) at (8.75, 0) {};
		\node [style=Z dot] (72) at (11, 0) {};
		\node [style=Z dot] (73) at (17.25, -2.75) {};
		\node [style=Z dot] (74) at (20.75, 0) {};
		\node [style=Z dot] (75) at (19, 0) {};
		\node [style=Z dot] (76) at (13.25, 0) {};
		\node [style=Z dot] (77) at (15.5, 0) {};
		\node [style=none] (78) at (6, -2.75) {$j$};
		\node [style=none] (79) at (18.25, -2.75) {$i$};
		\node [style=qutrit Z phase] (80) at (8.75, 2.75) {$a_1^1 - 1$ \nodepart{lower} $b_1^1 - 1$};
		\node [style=qutrit Z phase] (81) at (11, 2.75) {$a_1^2 + 1$ \nodepart{lower} $b_1^2 + 1$};
		\node [style=qutrit Z phase] (82) at (13.25, 2.75) {$a_2^1  + 1$ \nodepart{lower} $b_2^1 + 1$};
		\node [style=qutrit Z phase] (83) at (15.5, 2.75) {$a_2^2 - 1$ \nodepart{lower} $b_2^2 - 1$};
		\node [style=qutrit X phase] (84) at (7, 1.25) {$m_j$ \nodepart{lower} $-m_j$};
		\node [style=qutrit X phase] (85) at (17.25, 1.25) {$-m_i$ \nodepart{lower} $m_i$};
		\node [style=none] (86) at (19, 4) {...};
		\node [style=none] (87) at (18.25, 4.25) {};
		\node [style=none] (88) at (19.75, 4.25) {};
		\node [style=none] (89) at (20.75, 4) {...};
		\node [style=none] (90) at (20, 4.25) {};
		\node [style=none] (91) at (21.5, 4.25) {};
		\node [style=qutrit Z phase] (92) at (3.5, 3) {$a_1^0$ \nodepart{lower} $b_1^0$};
		\node [style=qutrit Z phase] (93) at (5.25, 3) {$a_2^0$ \nodepart{lower} $b_2^0$};
		\node [style=qutrit Z phase] (94) at (19, 3) {$a_0^1$ \nodepart{lower} $b_0^1$};
		\node [style=qutrit Z phase] (95) at (20.75, 3) {$a_0^2$ \nodepart{lower} $b_0^2$};
		\node [style=none] (96) at (3.5, 4) {...};
		\node [style=none] (97) at (2.75, 4.25) {};
		\node [style=none] (98) at (4.25, 4.25) {};
		\node [style=none] (99) at (5.25, 4) {...};
		\node [style=none] (100) at (4.5, 4.25) {};
		\node [style=none] (101) at (6, 4.25) {};
		\node [style=none] (102) at (1, 0) {=};
		\node [style=none] (103) at (-19, 0) {$\xmapsto{\wedge_1 ij}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (54) to (55);
		\draw [style=hadamard adjoint adge] (54) to (56);
		\draw [style=hadamard edge] (54) to (57);
		\draw [style=hadamard edge] (54) to (58);
		\draw [style=hadamard adjoint adge] (54) to (62);
		\draw [style=hadamard adjoint adge] (54) to (63);
		\draw [style=hadamard edge] (54) to (59);
		\draw (54) to (66);
		\draw (59) to (67);
		\draw [style=hadamard adjoint adge] (59) to (61);
		\draw [style=hadamard adjoint adge] (62) to (59);
		\draw [style=hadamard adjoint adge] (57) to (59);
		\draw [style=hadamard edge] (59) to (60);
		\draw [style=hadamard edge] (63) to (59);
		\draw [style=hadamard edge] (58) to (59);
		\draw [style=hadamard edge] (68) to (69);
		\draw [style=hadamard adjoint adge] (68) to (70);
		\draw [style=hadamard edge] (68) to (71);
		\draw [style=hadamard edge] (68) to (72);
		\draw [style=hadamard adjoint adge] (68) to (76);
		\draw [style=hadamard adjoint adge] (68) to (77);
		\draw [style=hadamard edge] (68) to (73);
		\draw (80) to (71);
		\draw (81) to (72);
		\draw (82) to (76);
		\draw (83) to (77);
		\draw [style=hadamard adjoint adge] (73) to (75);
		\draw [style=hadamard adjoint adge] (76) to (73);
		\draw [style=hadamard adjoint adge] (71) to (73);
		\draw [style=hadamard edge] (73) to (74);
		\draw [style=hadamard edge] (77) to (73);
		\draw [style=hadamard edge] (72) to (73);
		\draw (68) to (84);
		\draw (73) to (85);
		\draw [bend right=15, looseness=0.75] (43.center) to (34);
		\draw [bend right=15, looseness=0.75] (34) to (44.center);
		\draw [bend right=15, looseness=0.75] (46.center) to (35);
		\draw [bend right=15, looseness=0.75] (35) to (47.center);
		\draw [bend right=15, looseness=0.75] (29.center) to (36);
		\draw [bend right=15, looseness=0.75] (36) to (30.center);
		\draw [bend right=15, looseness=0.75] (32.center) to (37);
		\draw [bend right=15, looseness=0.75] (37) to (33.center);
		\draw [bend right=15, looseness=0.75] (23.center) to (38);
		\draw [bend right=15, looseness=0.75] (38) to (24.center);
		\draw [bend right=15, looseness=0.75] (26.center) to (39);
		\draw [bend right=15, looseness=0.75] (39) to (27.center);
		\draw [bend right=15, looseness=0.75] (17.center) to (40);
		\draw [bend right=15, looseness=0.75] (40) to (18.center);
		\draw [bend right=15, looseness=0.75] (20.center) to (41);
		\draw [bend right=15, looseness=0.75] (41) to (21.center);
		\draw (34) to (55);
		\draw (35) to (56);
		\draw (36) to (57);
		\draw (37) to (58);
		\draw (41) to (60);
		\draw (40) to (61);
		\draw (38) to (62);
		\draw (39) to (63);
		\draw [bend right=15, looseness=0.75] (97.center) to (92);
		\draw [bend right=15, looseness=0.75] (92) to (98.center);
		\draw [bend right=15, looseness=0.75] (100.center) to (93);
		\draw [bend right=15, looseness=0.75] (93) to (101.center);
		\draw [bend right=15, looseness=0.75] (7.center) to (12);
		\draw [bend right=15, looseness=0.75] (12) to (8.center);
		\draw [bend right=15, looseness=0.75] (10.center) to (13);
		\draw [bend right=15, looseness=0.75] (13) to (11.center);
		\draw [bend right=15, looseness=0.75] (1.center) to (14);
		\draw [bend right=15, looseness=0.75] (14) to (2.center);
		\draw [bend right=15, looseness=0.75] (4.center) to (15);
		\draw [bend right=15, looseness=0.75] (15) to (5.center);
		\draw [bend right=15, looseness=0.75] (87.center) to (94);
		\draw [bend right=15, looseness=0.75] (94) to (88.center);
		\draw [bend right=15, looseness=0.75] (90.center) to (95);
		\draw [bend right=15, looseness=0.75] (95) to (91.center);
		\draw (95) to (74);
		\draw (94) to (75);
		\draw (92) to (69);
		\draw (93) to (70);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/M_spiders/old/eliminate_pair_M_spiders_line_3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-5.125, -2.75) {};
		\node [style=Z dot] (1) at (-8.625, 0) {};
		\node [style=Z dot] (2) at (-6.875, 0) {};
		\node [style=Z dot] (3) at (-3.375, 0) {};
		\node [style=Z dot] (4) at (-1.125, 0) {};
		\node [style=Z dot] (5) at (5.125, -2.75) {};
		\node [style=Z dot] (6) at (8.625, 0) {};
		\node [style=Z dot] (7) at (6.875, 0) {};
		\node [style=Z dot] (8) at (1.125, 0) {};
		\node [style=Z dot] (9) at (3.375, 0) {};
		\node [style=none] (10) at (-6.125, -2.75) {$j$};
		\node [style=none] (11) at (6.125, -2.75) {$i$};
		\node [style=qutrit X phase] (12) at (-5.125, -4.5) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (13) at (5.125, -4.5) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=none] (14) at (1.125, 4) {...};
		\node [style=none] (15) at (0.375, 4.25) {};
		\node [style=none] (16) at (1.875, 4.25) {};
		\node [style=none] (17) at (3.375, 4) {...};
		\node [style=none] (18) at (2.625, 4.25) {};
		\node [style=none] (19) at (4.125, 4.25) {};
		\node [style=none] (20) at (-3.375, 4) {...};
		\node [style=none] (21) at (-4.125, 4.25) {};
		\node [style=none] (22) at (-2.625, 4.25) {};
		\node [style=none] (23) at (-1.125, 4) {...};
		\node [style=none] (24) at (-1.875, 4.25) {};
		\node [style=none] (25) at (-0.375, 4.25) {};
		\node [style=qutrit Z phase] (26) at (-3.375, 2.75) {$a_1^1 - 1$ \nodepart{lower} $b_1^1 - 1$};
		\node [style=qutrit Z phase] (27) at (-1.125, 2.75) {$a_1^2 + 1$ \nodepart{lower} $b_1^2 + 1$};
		\node [style=qutrit Z phase] (28) at (1.125, 2.75) {$a_2^1  + 1$ \nodepart{lower} $b_2^1 + 1$};
		\node [style=qutrit Z phase] (29) at (3.375, 2.75) {$a_2^2 - 1$ \nodepart{lower} $b_2^2 - 1$};
		\node [style=none] (30) at (6.875, 4) {...};
		\node [style=none] (31) at (6.125, 4.25) {};
		\node [style=none] (32) at (7.625, 4.25) {};
		\node [style=none] (33) at (8.625, 4) {...};
		\node [style=none] (34) at (7.875, 4.25) {};
		\node [style=none] (35) at (9.375, 4.25) {};
		\node [style=qutrit Z phase] (36) at (-8.625, 3) {$a_1^0$ \nodepart{lower} $b_1^0$};
		\node [style=qutrit Z phase] (37) at (-6.875, 3) {$a_2^0$ \nodepart{lower} $b_2^0$};
		\node [style=qutrit Z phase] (38) at (6.875, 3) {$a_0^1$ \nodepart{lower} $b_0^1$};
		\node [style=qutrit Z phase] (39) at (8.625, 3) {$a_0^2$ \nodepart{lower} $b_0^2$};
		\node [style=none] (40) at (-8.625, 4) {...};
		\node [style=none] (41) at (-9.375, 4.25) {};
		\node [style=none] (42) at (-7.875, 4.25) {};
		\node [style=none] (43) at (-6.875, 4) {...};
		\node [style=none] (44) at (-7.625, 4.25) {};
		\node [style=none] (45) at (-6.125, 4.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (0) to (1);
		\draw [style=hadamard adjoint adge] (0) to (2);
		\draw [style=hadamard edge] (0) to (3);
		\draw [style=hadamard edge] (0) to (4);
		\draw [style=hadamard adjoint adge] (0) to (8);
		\draw [style=hadamard adjoint adge] (0) to (9);
		\draw [style=hadamard edge] (0) to (5);
		\draw [style=hadamard adjoint adge] (5) to (7);
		\draw [style=hadamard adjoint adge] (8) to (5);
		\draw [style=hadamard adjoint adge] (3) to (5);
		\draw [style=hadamard edge] (5) to (6);
		\draw [style=hadamard edge] (9) to (5);
		\draw [style=hadamard edge] (4) to (5);
		\draw (0) to (12);
		\draw (5) to (13);
		\draw [bend right=15, looseness=0.75] (41.center) to (36);
		\draw [bend right=15, looseness=0.75] (36) to (42.center);
		\draw [bend right=15, looseness=0.75] (44.center) to (37);
		\draw [bend right=15, looseness=0.75] (37) to (45.center);
		\draw [bend right=15, looseness=0.75] (31.center) to (38);
		\draw [bend right=15, looseness=0.75] (38) to (32.center);
		\draw [bend right=15, looseness=0.75] (34.center) to (39);
		\draw [bend right=15, looseness=0.75] (39) to (35.center);
		\draw (36) to (1);
		\draw (37) to (2);
		\draw (26) to (3);
		\draw (27) to (4);
		\draw (39) to (6);
		\draw (38) to (7);
		\draw (28) to (8);
		\draw (29) to (9);
		\draw [bend right=15, looseness=0.75] (21.center) to (26);
		\draw [bend right=15, looseness=0.75] (26) to (22.center);
		\draw [bend right=15, looseness=0.75] (24.center) to (27);
		\draw [bend right=15, looseness=0.75] (27) to (25.center);
		\draw [bend right=15, looseness=0.75] (15.center) to (28);
		\draw [bend right=15, looseness=0.75] (28) to (16.center);
		\draw [bend right=15, looseness=0.75] (18.center) to (29);
		\draw [bend right=15, looseness=0.75] (29) to (19.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/M_spiders/old/eliminate_pair_M_spiders_line_4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-8.625, -0.25) {};
		\node [style=Z dot] (1) at (-6.875, -0.25) {};
		\node [style=Z dot] (2) at (-3.375, -0.25) {};
		\node [style=Z dot] (3) at (-1.125, -0.25) {};
		\node [style=Z dot] (4) at (8.625, -0.25) {};
		\node [style=Z dot] (5) at (6.875, -0.25) {};
		\node [style=Z dot] (6) at (1.125, -0.25) {};
		\node [style=Z dot] (7) at (3.375, -0.25) {};
		\node [style=qutrit X phase] (8) at (-1.125, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (9) at (1.125, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit X phase] (10) at (-11.625, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (11) at (-8.125, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (12) at (-6.375, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (13) at (-4.625, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (14) at (-2.875, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (15) at (-9.875, -3) {$-m_j$ \nodepart{lower} $m_j$};
		\node [style=qutrit X phase] (16) at (4.625, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit X phase] (17) at (2.875, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit X phase] (18) at (6.375, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit X phase] (19) at (8.125, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit X phase] (20) at (9.875, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=qutrit X phase] (21) at (11.625, -3) {$m_i$ \nodepart{lower} $-m_i$};
		\node [style=none] (22) at (1.125, 3.75) {...};
		\node [style=none] (23) at (0.375, 4) {};
		\node [style=none] (24) at (1.875, 4) {};
		\node [style=none] (25) at (3.375, 3.75) {...};
		\node [style=none] (26) at (2.625, 4) {};
		\node [style=none] (27) at (4.125, 4) {};
		\node [style=none] (28) at (-3.375, 3.75) {...};
		\node [style=none] (29) at (-4.125, 4) {};
		\node [style=none] (30) at (-2.625, 4) {};
		\node [style=none] (31) at (-1.125, 3.75) {...};
		\node [style=none] (32) at (-1.875, 4) {};
		\node [style=none] (33) at (-0.375, 4) {};
		\node [style=qutrit Z phase] (34) at (-3.375, 2.5) {$a_1^1 - 1$ \nodepart{lower} $b_1^1 - 1$};
		\node [style=qutrit Z phase] (35) at (-1.125, 2.5) {$a_1^2 + 1$ \nodepart{lower} $b_1^2 + 1$};
		\node [style=qutrit Z phase] (36) at (1.125, 2.5) {$a_2^1  + 1$ \nodepart{lower} $b_2^1 + 1$};
		\node [style=qutrit Z phase] (37) at (3.375, 2.5) {$a_2^2 - 1$ \nodepart{lower} $b_2^2 - 1$};
		\node [style=none] (38) at (6.875, 3.75) {...};
		\node [style=none] (39) at (6.125, 4) {};
		\node [style=none] (40) at (7.625, 4) {};
		\node [style=none] (41) at (8.625, 3.75) {...};
		\node [style=none] (42) at (7.875, 4) {};
		\node [style=none] (43) at (9.375, 4) {};
		\node [style=qutrit Z phase] (44) at (-8.625, 2.75) {$a_1^0$ \nodepart{lower} $b_1^0$};
		\node [style=qutrit Z phase] (45) at (-6.875, 2.75) {$a_2^0$ \nodepart{lower} $b_2^0$};
		\node [style=qutrit Z phase] (46) at (6.875, 2.75) {$a_0^1$ \nodepart{lower} $b_0^1$};
		\node [style=qutrit Z phase] (47) at (8.625, 2.75) {$a_0^2$ \nodepart{lower} $b_0^2$};
		\node [style=none] (48) at (-8.625, 3.75) {...};
		\node [style=none] (49) at (-9.375, 4) {};
		\node [style=none] (50) at (-7.875, 4) {};
		\node [style=none] (51) at (-6.875, 3.75) {...};
		\node [style=none] (52) at (-7.625, 4) {};
		\node [style=none] (53) at (-6.125, 4) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge, in=225, out=90, looseness=0.75] (10) to (0);
		\draw [style=hadamard edge, in=210, out=90, looseness=0.50] (11) to (2);
		\draw [style=hadamard edge, in=210, out=90, looseness=0.50] (12) to (3);
		\draw [style=hadamard adjoint adge, in=225, out=90, looseness=0.75] (15) to (1);
		\draw [style=hadamard adjoint adge, in=210, out=90, looseness=0.50] (13) to (6);
		\draw [style=hadamard adjoint adge, in=210, out=90, looseness=0.50] (14) to (7);
		\draw [style=hadamard edge, in=315, out=90, looseness=0.75] (21) to (4);
		\draw [style=hadamard edge, in=330, out=90, looseness=0.50] (19) to (7);
		\draw [style=hadamard edge, in=330, out=90, looseness=0.50] (16) to (3);
		\draw [style=hadamard adjoint adge, in=315, out=90, looseness=0.75] (20) to (5);
		\draw [style=hadamard adjoint adge, in=330, out=90, looseness=0.50] (18) to (6);
		\draw [style=hadamard adjoint adge, in=330, out=90, looseness=0.50] (17) to (2);
		\draw [style=hadamard edge, bend right=45] (9) to (8);
		\draw [bend right=15, looseness=0.75] (49.center) to (44);
		\draw [bend right=15, looseness=0.75] (44) to (50.center);
		\draw [bend right=15, looseness=0.75] (52.center) to (45);
		\draw [bend right=15, looseness=0.75] (45) to (53.center);
		\draw [bend right=15, looseness=0.75] (39.center) to (46);
		\draw [bend right=15, looseness=0.75] (46) to (40.center);
		\draw [bend right=15, looseness=0.75] (42.center) to (47);
		\draw [bend right=15, looseness=0.75] (47) to (43.center);
		\draw [bend right=15, looseness=0.75] (29.center) to (34);
		\draw [bend right=15, looseness=0.75] (34) to (30.center);
		\draw [bend right=15, looseness=0.75] (32.center) to (35);
		\draw [bend right=15, looseness=0.75] (35) to (33.center);
		\draw [bend right=15, looseness=0.75] (23.center) to (36);
		\draw [bend right=15, looseness=0.75] (36) to (24.center);
		\draw [bend right=15, looseness=0.75] (26.center) to (37);
		\draw [bend right=15, looseness=0.75] (37) to (27.center);
		\draw (44) to (0);
		\draw (45) to (1);
		\draw (34) to (2);
		\draw (35) to (3);
		\draw (47) to (4);
		\draw (46) to (5);
		\draw (36) to (6);
		\draw (37) to (7);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/N_spiders/n_0/step_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (1.75, 0.75) {};
		\node [style=qutrit Z phase] (1) at (-1.75, 0.75) {$a_r$ \nodepart{lower} $b_r$};
		\node [style=none] (2) at (-1.75, 1.75) {...};
		\node [style=none] (3) at (-2.5, 2) {};
		\node [style=none] (4) at (-1, 2) {};
		\node [style=qutrit Z phase] (5) at (1.75, 0.75) {$c_1$ \nodepart{lower} $d_1$};
		\node [style=none] (6) at (1.75, 1.75) {...};
		\node [style=none] (7) at (1, 2) {};
		\node [style=none] (8) at (2.5, 2) {};
		\node [style=qutrit Z phase] (9) at (0, -1) {$n$ \nodepart{lower} $0$};
		\node [style=qutrit Z phase] (10) at (-4.25, 0.75) {$a_1$ \nodepart{lower} $b_1$};
		\node [style=none] (11) at (-4.25, 1.75) {...};
		\node [style=none] (12) at (-5, 2) {};
		\node [style=none] (13) at (-3.5, 2) {};
		\node [style=Z phase dot] (14) at (4.25, 0.75) {};
		\node [style=qutrit Z phase] (15) at (4.25, 0.75) {$c_s$ \nodepart{lower} $d_s$};
		\node [style=none] (16) at (4.25, 1.75) {...};
		\node [style=none] (17) at (3.5, 2) {};
		\node [style=none] (18) at (5, 2) {};
		\node [style=none] (19) at (-3, 0.75) {...};
		\node [style=none] (20) at (3, 0.75) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15, looseness=0.75] (3.center) to (1);
		\draw [bend right=15, looseness=0.75] (1) to (4.center);
		\draw [bend right=15, looseness=0.75] (7.center) to (5);
		\draw [bend right=15, looseness=0.75] (5) to (8.center);
		\draw [style=hadamard adjoint adge] (9) to (0);
		\draw [style=hadamard edge] (1) to (9);
		\draw [bend right=15, looseness=0.75] (12.center) to (10);
		\draw [bend right=15, looseness=0.75] (10) to (13.center);
		\draw [style=hadamard edge] (9) to (10);
		\draw [bend right=15, looseness=0.75] (17.center) to (15);
		\draw [bend right=15, looseness=0.75] (15) to (18.center);
		\draw [style=hadamard adjoint adge] (9) to (15);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/N_spiders/n_0/step_9.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5, 0.75) {...};
		\node [style=none] (1) at (-2.25, 1) {};
		\node [style=none] (2) at (-0.75, 1) {};
		\node [style=none] (3) at (1.5, 0.75) {...};
		\node [style=none] (4) at (0.75, 1) {};
		\node [style=none] (5) at (2.25, 1) {};
		\node [style=none] (6) at (-5, 0.75) {...};
		\node [style=none] (7) at (-5.75, 1) {};
		\node [style=none] (8) at (-4.25, 1) {};
		\node [style=none] (9) at (5, 0.75) {...};
		\node [style=none] (10) at (4.25, 1) {};
		\node [style=none] (11) at (5.75, 1) {};
		\node [style=none] (12) at (-3.25, -0.25) {...};
		\node [style=none] (13) at (3.25, -0.25) {...};
		\node [style=qutrit Z phase rectangle] (14) at (-5, -0.25) {$a_1 + n  + 1$ \nodepart{second} $b_1 + n + 2$};
		\node [style=qutrit Z phase rectangle] (15) at (-1.5, -0.25) {$a_r + n + 1$ \nodepart{second} $b_r + n + 2$};
		\node [style=qutrit Z phase rectangle] (16) at (1.5, -0.25) {$c_1 + n + 2$ \nodepart{second} $d_1 + n + 1$};
		\node [style=qutrit Z phase rectangle] (17) at (5, -0.25) {$c_s + n + 2$ \nodepart{second} $d_s + n + 1$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15, looseness=0.75] (1.center) to (15);
		\draw [bend right=15, looseness=0.75] (15) to (2.center);
		\draw [bend right=15, looseness=0.75] (4.center) to (16);
		\draw [bend right=15, looseness=0.75] (16) to (5.center);
		\draw [bend right=15, looseness=0.75] (7.center) to (14);
		\draw [bend right=15, looseness=0.75] (14) to (8.center);
		\draw [bend right=15, looseness=0.75] (10.center) to (17);
		\draw [bend right=15, looseness=0.75] (17) to (11.center);
		\draw [bend right=15, looseness=0.75] (1.center) to (15);
		\draw [bend right=15, looseness=0.75] (15) to (2.center);
		\draw [bend right=15, looseness=0.75] (4.center) to (16);
		\draw [bend right=15, looseness=0.75] (16) to (5.center);
		\draw [bend right=15, looseness=0.75] (7.center) to (14);
		\draw [bend right=15, looseness=0.75] (14) to (8.center);
		\draw [bend right=15, looseness=0.75] (10.center) to (17);
		\draw [bend right=15, looseness=0.75] (17) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/eliminate/P_spiders/bang/general/theorem.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qutrit Z phase rectangle] (0) at (-5.5, 0.25) {$\alpha_k - 1$ \nodepart{second} $\beta_k - 1$};
		\node [style=none] (1) at (-5.5, 1.25) {...};
		\node [style=none] (2) at (-6.25, 1.5) {};
		\node [style=none] (3) at (-4.75, 1.5) {};
		\node [style=qutrit Z phase rectangle] (4) at (-2, 0.25) {$\gamma_k - 1$ \nodepart{second} $\delta_k - 1$};
		\node [style=none] (5) at (-2, 1.25) {...};
		\node [style=none] (6) at (-2.75, 1.5) {};
		\node [style=none] (7) at (-1.25, 1.5) {};
		\node [style=none] (13) at (-5.5, 2.075) {\textcolor{bang_orange}{$\scriptstyle{k \in [n_1]}$}};
		\node [style=none] (14) at (-6.25, -0.5) {};
		\node [style=none] (15) at (-6.5, -0.25) {};
		\node [style=none] (16) at (-4.75, -0.5) {};
		\node [style=none] (17) at (-4.5, -0.25) {};
		\node [style=none] (18) at (-4.75, 1.75) {};
		\node [style=none] (19) at (-4.5, 1.5) {};
		\node [style=none] (20) at (-6.25, 1.75) {};
		\node [style=none] (21) at (-6.5, 1.5) {};
		\node [style=none] (45) at (-2, 2.075) {\textcolor{bang_orange}{$\scriptstyle{k \in [n_{2}]}$}};
		\node [style=none] (46) at (-2.75, -0.5) {};
		\node [style=none] (47) at (-3, -0.25) {};
		\node [style=none] (48) at (-1.25, -0.5) {};
		\node [style=none] (49) at (-1, -0.25) {};
		\node [style=none] (50) at (-1.25, 1.75) {};
		\node [style=none] (51) at (-1, 1.5) {};
		\node [style=none] (52) at (-2.75, 1.75) {};
		\node [style=none] (53) at (-3, 1.5) {};
		\node [style=none] (64) at (-2.75, 1.75) {};
		\node [style=qutrit Z phase] (65) at (-3.75, -1.75) {$p$ \nodepart{lower} $p$};
		\node [style=none] (66) at (0, 0) {$=$};
		\node [style=qutrit Z phase rectangle] (67) at (2, -1) {$\alpha_k - p$ \nodepart{second} $\beta_k - p$};
		\node [style=none] (68) at (2, 0) {...};
		\node [style=none] (69) at (1.25, 0.25) {};
		\node [style=none] (70) at (2.75, 0.25) {};
		\node [style=qutrit Z phase rectangle] (71) at (5.5, -1) {$\gamma_k - p$ \nodepart{second} $\delta_k - p$};
		\node [style=none] (72) at (5.5, 0) {...};
		\node [style=none] (73) at (4.75, 0.25) {};
		\node [style=none] (74) at (6.25, 0.25) {};
		\node [style=none] (75) at (2, 1.825) {\textcolor{bang_orange}{$\scriptstyle{k \in [n_1]}$}};
		\node [style=none] (76) at (1.25, -1.75) {};
		\node [style=none] (77) at (1, -1.5) {};
		\node [style=none] (78) at (2.75, -1.75) {};
		\node [style=none] (79) at (3, -1.5) {};
		\node [style=none] (80) at (2.75, 1.5) {};
		\node [style=none] (81) at (3, 1.25) {};
		\node [style=none] (82) at (1.25, 1.5) {};
		\node [style=none] (83) at (1, 1.25) {};
		\node [style=none] (84) at (5.5, 1.825) {\textcolor{bang_orange}{$\scriptstyle{k \in [n_{2}]}$}};
		\node [style=none] (85) at (4.75, -1.75) {};
		\node [style=none] (86) at (4.5, -1.5) {};
		\node [style=none] (87) at (6.25, -1.75) {};
		\node [style=none] (88) at (6.5, -1.5) {};
		\node [style=none] (89) at (6.25, 1.5) {};
		\node [style=none] (90) at (6.5, 1.25) {};
		\node [style=none] (91) at (4.75, 1.5) {};
		\node [style=none] (92) at (4.5, 1.25) {};
		\node [style=none] (93) at (2, 1.5) {};
		\node [style=none] (94) at (1, 0.5) {};
		\node [style=none] (95) at (2, 0.5) {};
		\node [style=none] (96) at (4.75, 1.5) {};
		\node [style=qutrit hadamard unknown] (97) at (3.75, -1) {$-p$};
		\node [style=none] (98) at (1.5, 0.5) {};
		\node [style=none] (99) at (1.5, 1.5) {};
		\node [style=qutrit hadamard unknown] (100) at (1.5, 1) {$p$};
		\node [style=none] (101) at (5.5, 1.5) {};
		\node [style=none] (102) at (4.5, 0.5) {};
		\node [style=none] (103) at (5.5, 0.5) {};
		\node [style=none] (104) at (5, 0.5) {};
		\node [style=none] (105) at (5, 1.5) {};
		\node [style=qutrit hadamard unknown] (106) at (5, 1) {$p$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15, looseness=0.75] (2.center) to (0);
		\draw [bend right=15, looseness=0.75] (0) to (3.center);
		\draw [bend right=15, looseness=0.75] (6.center) to (4);
		\draw [bend right=15, looseness=0.75] (4) to (7.center);
		\draw [style=bang] (17.center)
			 to (19.center)
			 to [bend right=45, looseness=0.75] (18.center)
			 to (20.center)
			 to [bend right=45, looseness=0.75] (21.center)
			 to (15.center)
			 to [bend right=45, looseness=0.75] (14.center)
			 to (16.center)
			 to [bend right=45, looseness=0.75] cycle;
		\draw [style=bang] (49.center)
			 to (51.center)
			 to [bend right=45, looseness=0.75] (50.center)
			 to (52.center)
			 to [bend right=45, looseness=0.75] (53.center)
			 to (47.center)
			 to [bend right=45, looseness=0.75] (46.center)
			 to (48.center)
			 to [bend right=45, looseness=0.75] cycle;
		\draw [style=hadamard edge] (0) to (65);
		\draw [style=hadamard adjoint adge] (65) to (4);
		\draw [bend right=15, looseness=0.75] (69.center) to (67);
		\draw [bend right=15, looseness=0.75] (67) to (70.center);
		\draw [bend right=15, looseness=0.75] (73.center) to (71);
		\draw [bend right=15, looseness=0.75] (71) to (74.center);
		\draw [style=bang] (79.center)
			 to (81.center)
			 to [bend right=45, looseness=0.75] (80.center)
			 to (82.center)
			 to [bend right=45, looseness=0.75] (83.center)
			 to (77.center)
			 to [bend right=45, looseness=0.75] (76.center)
			 to (78.center)
			 to [bend right=45, looseness=0.75] cycle;
		\draw [style=bang] (88.center)
			 to (90.center)
			 to [bend right=45, looseness=0.75] (89.center)
			 to (91.center)
			 to [bend right=45, looseness=0.75] (92.center)
			 to (86.center)
			 to [bend right=45, looseness=0.75] (85.center)
			 to (87.center)
			 to [bend right=45, looseness=0.75] cycle;
		\draw [style=bang] (93.center) to (95.center);
		\draw [style=bang] (94.center) to (95.center);
		\draw (67) to (71);
		\draw (99.center) to (98.center);
		\draw [style=bang] (101.center) to (103.center);
		\draw [style=bang] (102.center) to (103.center);
		\draw (105.center) to (104.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hadamard_lemmas/spiders_reluctant_to_fuse/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qutrit hadamard unknown] (0) at (0.725, 0) {$h$};
		\node [style=none] (1) at (-0.75, 2.75) {};
		\node [style=none] (2) at (0.75, 2.75) {};
		\node [style=none] (3) at (0, 2.5) {...};
		\node [style=qutrit Z phase] (4) at (0, 1.5) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (5) at (-0.75, -2.75) {};
		\node [style=none] (6) at (0.75, -2.75) {};
		\node [style=none] (7) at (0, -2.5) {...};
		\node [style=qutrit Z phase] (8) at (0, -1.5) {$\gamma$ \nodepart{lower} $\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (1.center) to (4);
		\draw [bend right=15] (4) to (2.center);
		\draw [bend left=15] (5.center) to (8);
		\draw [bend left=15] (8) to (6.center);
		\draw [bend left=45, looseness=0.75] (4) to (8);
		\draw [bend right=45, looseness=0.75] (4) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hadamard_lemmas/spiders_reluctant_to_fuse/2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qutrit hadamard unknown] (1) at (-0.675, 0.5) {$h$};
		\node [style=qutrit hadamard unknown] (2) at (-0.675, -0.5) {$-h$};
		\node [style=qutrit hadamard unknown] (11) at (0.725, 0) {$h$};
		\node [style=none] (12) at (-0.75, 2.75) {};
		\node [style=none] (13) at (0.75, 2.75) {};
		\node [style=none] (14) at (0, 2.5) {...};
		\node [style=qutrit Z phase] (15) at (0, 1.5) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (16) at (-0.75, -2.75) {};
		\node [style=none] (17) at (0.75, -2.75) {};
		\node [style=none] (18) at (0, -2.5) {...};
		\node [style=qutrit Z phase] (19) at (0, -1.5) {$\gamma$ \nodepart{lower} $\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (12.center) to (15);
		\draw [bend right=15] (15) to (13.center);
		\draw [bend left=15] (16.center) to (19);
		\draw [bend left=15] (19) to (17.center);
		\draw [bend left=45, looseness=0.75] (15) to (19);
		\draw [bend right=45, looseness=0.75] (15) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hadamard_lemmas/spiders_reluctant_to_fuse/3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qutrit hadamard unknown] (1) at (-0.575, 0.675) {$h$};
		\node [style=qutrit hadamard unknown] (2) at (-0.575, -0.675) {$-h$};
		\node [style=qutrit hadamard unknown] (11) at (0.725, 0) {$h$};
		\node [style=none] (12) at (-0.75, 2.75) {};
		\node [style=none] (13) at (0.75, 2.75) {};
		\node [style=none] (14) at (0, 2.5) {...};
		\node [style=qutrit Z phase] (15) at (0, 1.5) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (16) at (-0.75, -2.75) {};
		\node [style=none] (17) at (0.75, -2.75) {};
		\node [style=none] (18) at (0, -2.5) {...};
		\node [style=qutrit Z phase] (19) at (0, -1.5) {$\gamma$ \nodepart{lower} $\delta$};
		\node [style=Z dot] (20) at (-0.7, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (12.center) to (15);
		\draw [bend right=15] (15) to (13.center);
		\draw [bend left=15] (16.center) to (19);
		\draw [bend left=15] (19) to (17.center);
		\draw [bend left=45, looseness=0.75] (15) to (19);
		\draw [bend right=45, looseness=0.75] (15) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hadamard_lemmas/spiders_reluctant_to_fuse/coloured/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.75, 2.75) {};
		\node [style=none] (2) at (0.75, 2.75) {};
		\node [style=none] (3) at (0, 2.5) {...};
		\node [style=qutrit Z phase] (4) at (0, 1.5) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (5) at (-0.75, -2.75) {};
		\node [style=none] (6) at (0.75, -2.75) {};
		\node [style=none] (7) at (0, -2.5) {...};
		\node [style=qutrit Z phase] (8) at (0, -1.5) {$\gamma$ \nodepart{lower} $\delta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (1.center) to (4);
		\draw [bend right=15] (4) to (2.center);
		\draw [bend left=15] (5.center) to (8);
		\draw [bend left=15] (8) to (6.center);
		\draw [style=hadamard edge, bend left=45, looseness=0.75] (4) to (8);
		\draw [bend right=45, looseness=0.75] (4) to (8);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/hadamard_lemmas/spiders_reluctant_to_fuse/coloured/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (12) at (-0.75, 2.75) {};
		\node [style=none] (13) at (0.75, 2.75) {};
		\node [style=none] (14) at (0, 2.5) {...};
		\node [style=qutrit Z phase] (15) at (0, 1.5) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (16) at (-0.75, -2.75) {};
		\node [style=none] (17) at (0.75, -2.75) {};
		\node [style=none] (18) at (0, -2.5) {...};
		\node [style=qutrit Z phase] (19) at (0, -1.5) {$\gamma$ \nodepart{lower} $\delta$};
		\node [style=Z dot] (20) at (-0.7, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (12.center) to (15);
		\draw [bend right=15] (15) to (13.center);
		\draw [bend left=15] (16.center) to (19);
		\draw [bend left=15] (19) to (17.center);
		\draw [style=hadamard edge, bend left=45, looseness=0.75] (15) to (19);
		\draw [style=hadamard edge, bend left=15] (20) to (15);
		\draw [style=hadamard adjoint adge, bend right=15] (20) to (19);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/is_graph_like/multiple_inputs_connected_to_one_spider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-2.75, -1.25) {};
		\node [style=none] (2) at (-1.25, -1.25) {};
		\node [style=none] (4) at (-2, -1) {...};
		\node [style=none] (6) at (1.25, -2.125) {};
		\node [style=none] (7) at (3.25, -2.125) {};
		\node [style=none] (9) at (2.25, -0.875) {...};
		\node [style=qutrit hadamard unknown] (10) at (1.65, -0.125) {$h$};
		\node [style=qutrit hadamard unknown] (11) at (1.25, -1.625) {$-h$};
		\node [style=qutrit hadamard unknown] (12) at (2.85, -0.125) {$h$};
		\node [style=qutrit hadamard unknown] (13) at (3.25, -1.625) {$-h$};
		\node [style=Z dot] (14) at (1.375, -0.875) {};
		\node [style=Z dot] (15) at (3.1, -0.875) {};
		\node [style=qutrit Z phase] (16) at (-2, 0) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (17) at (-2.75, 1.25) {};
		\node [style=none] (18) at (-1.25, 1.25) {};
		\node [style=none] (19) at (-2, 1) {...};
		\node [style=qutrit Z phase] (20) at (2.25, 0.875) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (21) at (1.5, 2.125) {};
		\node [style=none] (22) at (3, 2.125) {};
		\node [style=none] (23) at (2.25, 1.875) {...};
		\node [style=none] (24) at (0, 0) {=};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (17.center) to (16);
		\draw [bend right=15] (16) to (18.center);
		\draw [bend left=15] (1.center) to (16);
		\draw [bend left=15] (16) to (2.center);
		\draw [bend right=15] (21.center) to (20);
		\draw [bend right=15] (20) to (22.center);
		\draw [bend left=15] (6.center) to (20);
		\draw [bend left=15] (20) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/is_graph_like/plain_input_output_wire.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0) {=};
		\node [style=none] (1) at (1.5, 2) {};
		\node [style=none] (2) at (1.5, -2) {};
		\node [style=none] (3) at (-1.5, 1) {};
		\node [style=none] (4) at (-1.5, -1) {};
		\node [style=Z dot] (5) at (1.5, 0) {};
		\node [style=qutrit hadamard unknown] (6) at (1.5, 0.75) {$h$};
		\node [style=qutrit hadamard unknown] (7) at (1.5, -0.75) {$-h$};
		\node [style=Z dot] (8) at (1.5, 1.5) {};
		\node [style=Z dot] (9) at (1.5, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pm_maps/q3x.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qutrit X phase] (0) at (0, 0) {$\pm a$ \nodepart{lower} $\pm b$};
		\node [style=none] (3) at (0, -1) {};
		\node [style=none] (4) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pm_maps/vertex.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {...};
		\node [style=none] (5) at (-1, 1.5) {};
		\node [style=none] (7) at (1, 1.5) {};
		\node [style=none] (8) at (0, -1) {...};
		\node [style=none] (9) at (-1, -1.5) {};
		\node [style=vertex set] (10) at (0, 0) {};
		\node [style=none] (11) at (1, -1.5) {};
		\node [style=none] (13) at (0, 2.25) {$\overbrace{\hspace{30pt}}^{\tiny{m}}$};
		\node [style=none] (14) at (0, -2.25) {$\underbrace{\hspace{30pt}}_{\tiny{n}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (10) to (11.center);
		\draw [bend right, looseness=0.75] (10) to (9.center);
		\draw [bend right, looseness=0.75] (10) to (7.center);
		\draw [bend left, looseness=0.75] (10) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/pm_maps/z_spider.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {...};
		\node [style=none] (5) at (-1, 1.5) {};
		\node [style=none] (7) at (1, 1.5) {};
		\node [style=none] (8) at (0, -1) {...};
		\node [style=none] (9) at (-1, -1.5) {};
		\node [style=Z dot] (10) at (0, 0) {};
		\node [style=none] (11) at (1, -1.5) {};
		\node [style=none] (13) at (0, 2.25) {$\overbrace{\hspace{30pt}}^{\tiny{m}}$};
		\node [style=none] (14) at (0, -2.25) {$\underbrace{\hspace{30pt}}_{\tiny{n}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (10) to (11.center);
		\draw [bend right, looseness=0.75] (10) to (9.center);
		\draw [bend right, looseness=0.75] (10) to (7.center);
		\draw [bend left, looseness=0.75] (10) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_1/old/proper_1_local_pivot_weight_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-9.75, 10.5) {};
		\node [style=none] (49) at (-11, 10.5) {};
		\node [style=none] (50) at (-12.25, 10.5) {};
		\node [style=Z dot] (53) at (-9.75, 7) {};
		\node [style=Z dot] (54) at (-12.25, 9.75) {};
		\node [style=Z dot] (59) at (-11, 9.75) {};
		\node [style=none] (60) at (-7.25, 10.5) {};
		\node [style=none] (61) at (-8.5, 10.5) {};
		\node [style=Z dot] (62) at (-8.5, 9.75) {};
		\node [style=Z dot] (63) at (-7.25, 9.75) {};
		\node [style=none] (64) at (-3.5, 10.5) {};
		\node [style=none] (65) at (-2.25, 10.5) {};
		\node [style=none] (66) at (-1, 10.5) {};
		\node [style=Z dot] (67) at (-3.5, 7) {};
		\node [style=Z dot] (68) at (-1, 9.75) {};
		\node [style=Z dot] (69) at (-2.25, 9.75) {};
		\node [style=none] (70) at (-4.75, 10.5) {};
		\node [style=none] (71) at (-6, 10.5) {};
		\node [style=Z dot] (72) at (-6, 9.75) {};
		\node [style=Z dot] (73) at (-4.75, 9.75) {};
		\node [style=Z dot] (77) at (4.5, 7) {};
		\node [style=Z dot] (78) at (2, 9.75) {};
		\node [style=Z dot] (79) at (3.25, 9.75) {};
		\node [style=Z dot] (82) at (5.75, 9.75) {};
		\node [style=Z dot] (83) at (7, 9.75) {};
		\node [style=none] (85) at (12, 11.5) {};
		\node [style=none] (86) at (13.25, 11.5) {};
		\node [style=Z dot] (87) at (10.75, 7) {};
		\node [style=Z dot] (88) at (13.25, 9.75) {};
		\node [style=Z dot] (89) at (12, 9.75) {};
		\node [style=Z dot] (92) at (8.25, 9.75) {};
		\node [style=Z dot] (93) at (9.5, 9.75) {};
		\node [style=none] (94) at (0.5, 9) {$\mapsto$};
		\node [style=qutrit X phase] (97) at (4.5, 10.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (98) at (2, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (99) at (3.25, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (100) at (5.75, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (101) at (7, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (102) at (8.25, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (103) at (9.5, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (104) at (10.75, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (105) at (4.5, 11.5) {};
		\node [style=none] (106) at (3.25, 11.5) {};
		\node [style=none] (107) at (2, 11.5) {};
		\node [style=none] (108) at (7, 11.5) {};
		\node [style=none] (109) at (5.75, 11.5) {};
		\node [style=none] (110) at (10.75, 11.5) {};
		\node [style=none] (113) at (9.5, 11.5) {};
		\node [style=none] (114) at (8.25, 11.5) {};
		\node [style=Z dot] (115) at (-9.75, -2) {};
		\node [style=Z dot] (116) at (-12.25, 0.75) {};
		\node [style=Z dot] (117) at (-11, 0.75) {};
		\node [style=Z dot] (118) at (-8.5, 0.75) {};
		\node [style=Z dot] (119) at (-7.25, 0.75) {};
		\node [style=none] (120) at (-2.25, 3.75) {};
		\node [style=none] (121) at (-1, 3.75) {};
		\node [style=Z dot] (122) at (-3.5, -2) {};
		\node [style=Z dot] (123) at (-1, 0.75) {};
		\node [style=Z dot] (124) at (-2.25, 0.75) {};
		\node [style=Z dot] (125) at (-6, 0.75) {};
		\node [style=Z dot] (126) at (-4.75, 0.75) {};
		\node [style=qutrit X phase] (128) at (-9.75, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (129) at (-12.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (130) at (-11, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (131) at (-8.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (132) at (-7.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (133) at (-6, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (134) at (-4.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (135) at (-3.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (136) at (-9.75, 3.75) {};
		\node [style=none] (137) at (-11, 3.75) {};
		\node [style=none] (138) at (-12.25, 3.75) {};
		\node [style=none] (139) at (-7.25, 3.75) {};
		\node [style=none] (140) at (-8.5, 3.75) {};
		\node [style=none] (141) at (-3.5, 3.75) {};
		\node [style=none] (142) at (-4.75, 3.75) {};
		\node [style=none] (143) at (-6, 3.75) {};
		\node [style=none] (144) at (-13.75, 0) {$\mapsto$};
		\node [style=qutrit X phase] (145) at (-3.5, 3) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (146) at (-1, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (147) at (-2.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (148) at (-11, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (149) at (-12.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (150) at (-8.5, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (151) at (-9.75, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (152) at (-4.75, 3) {$1$ \nodepart{lower} $1$};
		\node [style=Z dot] (153) at (4.5, -2) {};
		\node [style=Z dot] (154) at (2, 0.75) {};
		\node [style=Z dot] (155) at (3.25, 0.75) {};
		\node [style=Z dot] (156) at (5.75, 0.75) {};
		\node [style=Z dot] (157) at (7, 0.75) {};
		\node [style=none] (158) at (12, 5) {};
		\node [style=none] (159) at (13.25, 5) {};
		\node [style=Z dot] (160) at (10.75, -2) {};
		\node [style=Z dot] (161) at (13.25, 0.75) {};
		\node [style=Z dot] (162) at (12, 0.75) {};
		\node [style=Z dot] (163) at (8.25, 0.75) {};
		\node [style=Z dot] (164) at (9.5, 0.75) {};
		\node [style=qutrit X phase] (166) at (4.5, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (167) at (2, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (168) at (3.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (169) at (5.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (170) at (7, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (171) at (8.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (172) at (9.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (173) at (10.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (174) at (4.5, 5) {};
		\node [style=none] (175) at (3.25, 5) {};
		\node [style=none] (176) at (2, 5) {};
		\node [style=none] (177) at (7, 5) {};
		\node [style=none] (178) at (5.75, 5) {};
		\node [style=none] (179) at (10.75, 5) {};
		\node [style=none] (180) at (9.5, 5) {};
		\node [style=none] (181) at (8.25, 5) {};
		\node [style=none] (182) at (0.5, 0) {$\mapsto$};
		\node [style=qutrit X phase] (183) at (10.75, 3) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (184) at (13.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (185) at (12, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (186) at (3.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (187) at (2, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (188) at (5.75, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (189) at (4.5, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (190) at (9.5, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit X phase] (191) at (4.5, 4.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (192) at (5.75, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (193) at (7, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (194) at (8.25, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (195) at (9.5, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (196) at (10.75, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (197) at (12, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (198) at (13.25, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=Z dot] (199) at (10.75, -8.75) {};
		\node [style=Z dot] (200) at (2, -6) {};
		\node [style=Z dot] (201) at (3.25, -6) {};
		\node [style=Z dot] (202) at (5.75, -6) {};
		\node [style=Z dot] (203) at (7, -6) {};
		\node [style=none] (204) at (12, -4.25) {};
		\node [style=none] (205) at (13.25, -4.25) {};
		\node [style=Z dot] (206) at (4.5, -8.75) {};
		\node [style=Z dot] (207) at (13.25, -6) {};
		\node [style=Z dot] (208) at (12, -6) {};
		\node [style=Z dot] (209) at (8.25, -6) {};
		\node [style=Z dot] (210) at (9.5, -6) {};
		\node [style=qutrit Z phase] (214) at (5.75, -5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (217) at (9.5, -5) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (219) at (10.75, -4.25) {};
		\node [style=none] (220) at (3.25, -4.25) {};
		\node [style=none] (221) at (2, -4.25) {};
		\node [style=none] (222) at (7, -4.25) {};
		\node [style=none] (223) at (5.75, -4.25) {};
		\node [style=none] (224) at (4.5, -4.25) {};
		\node [style=none] (225) at (9.5, -4.25) {};
		\node [style=none] (226) at (8.25, -4.25) {};
		\node [style=none] (227) at (-13.75, -6.75) {=};
		\node [style=qutrit Z phase] (233) at (7, -5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (235) at (8.25, -5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (242) at (10.75, -5) {};
		\node [style=qutrit hadamard] (243) at (4.5, -5) {};
		\node [style=Z dot] (244) at (-9.75, -8.75) {};
		\node [style=Z dot] (245) at (-12.25, -6) {};
		\node [style=Z dot] (246) at (-11, -6) {};
		\node [style=Z dot] (247) at (-8.5, -6) {};
		\node [style=Z dot] (248) at (-7.25, -6) {};
		\node [style=none] (249) at (-2.25, -4.25) {};
		\node [style=none] (250) at (-1, -4.25) {};
		\node [style=Z dot] (251) at (-3.5, -8.75) {};
		\node [style=Z dot] (252) at (-1, -6) {};
		\node [style=Z dot] (253) at (-2.25, -6) {};
		\node [style=Z dot] (254) at (-6, -6) {};
		\node [style=Z dot] (255) at (-4.75, -6) {};
		\node [style=qutrit Z phase] (256) at (-8.5, -5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (257) at (-4.75, -5) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (258) at (-9.75, -4.25) {};
		\node [style=none] (259) at (-11, -4.25) {};
		\node [style=none] (260) at (-12.25, -4.25) {};
		\node [style=none] (261) at (-7.25, -4.25) {};
		\node [style=none] (262) at (-8.5, -4.25) {};
		\node [style=none] (263) at (-3.5, -4.25) {};
		\node [style=none] (264) at (-4.75, -4.25) {};
		\node [style=none] (265) at (-6, -4.25) {};
		\node [style=qutrit Z phase] (266) at (-7.25, -5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (267) at (-6, -5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (268) at (-9.75, -5) {};
		\node [style=qutrit hadamard] (269) at (-3.5, -5) {};
		\node [style=none] (270) at (0.5, -6.75) {=};
		\node [style=red font] (271) at (-9.6, 6.375) {$*_1$};
		\node [style=none] (272) at (-10.5, 7) {$i$};
		\node [style=none] (273) at (-2.75, 7) {$j$};
		\node [style=red font] (274) at (11.125, 6.375) {$*_{-1}$};
		\node [style=none] (275) at (3.75, 7) {$i$};
		\node [style=none] (276) at (11.5, 7) {$j$};
		\node [style=red font] (277) at (-9.6, -2.625) {$*_1$};
		\node [style=none] (278) at (-10.5, -2) {$i$};
		\node [style=none] (279) at (-2.75, -2) {$j$};
		\node [style=none] (280) at (3.75, -2) {$i$};
		\node [style=none] (281) at (11.5, -2) {$j$};
		\node [style=none] (282) at (-10.5, -8.75) {$i$};
		\node [style=none] (283) at (-2.75, -8.75) {$j$};
		\node [style=none] (284) at (11.5, -8.75) {$i$};
		\node [style=none] (285) at (3.75, -8.75) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (53) to (54);
		\draw [style=hadamard adjoint adge] (53) to (59);
		\draw (53) to (46.center);
		\draw (50.center) to (54);
		\draw (49.center) to (59);
		\draw (61.center) to (62);
		\draw (60.center) to (63);
		\draw (67) to (64.center);
		\draw (66.center) to (68);
		\draw (65.center) to (69);
		\draw (71.center) to (72);
		\draw (70.center) to (73);
		\draw [style=hadamard edge] (67) to (69);
		\draw [style=hadamard adjoint adge] (67) to (68);
		\draw [style=hadamard edge] (53) to (62);
		\draw [style=hadamard edge] (53) to (63);
		\draw [style=hadamard adjoint adge] (53) to (72);
		\draw [style=hadamard adjoint adge] (53) to (73);
		\draw [style=hadamard adjoint adge] (73) to (67);
		\draw [style=hadamard edge] (72) to (67);
		\draw [style=hadamard edge] (62) to (67);
		\draw [style=hadamard adjoint adge] (63) to (67);
		\draw [style=hadamard edge] (77) to (78);
		\draw [style=hadamard adjoint adge] (77) to (79);
		\draw (86.center) to (88);
		\draw (85.center) to (89);
		\draw [style=hadamard edge] (87) to (89);
		\draw [style=hadamard adjoint adge] (87) to (88);
		\draw [style=hadamard edge] (77) to (82);
		\draw [style=hadamard edge] (77) to (83);
		\draw [style=hadamard adjoint adge] (77) to (92);
		\draw [style=hadamard adjoint adge] (77) to (93);
		\draw [style=hadamard edge] (53) to (67);
		\draw [style=hadamard edge] (77) to (87);
		\draw [style=hadamard edge] (78) to (87);
		\draw [style=hadamard adjoint adge] (79) to (87);
		\draw [style=hadamard adjoint adge] (82) to (87);
		\draw [style=hadamard edge] (93) to (87);
		\draw (78) to (107.center);
		\draw (79) to (106.center);
		\draw (105.center) to (77);
		\draw (82) to (109.center);
		\draw (108.center) to (83);
		\draw (114.center) to (92);
		\draw (113.center) to (93);
		\draw (110.center) to (87);
		\draw (121.center) to (123);
		\draw (120.center) to (124);
		\draw [style=hadamard edge] (122) to (124);
		\draw [style=hadamard adjoint adge] (122) to (123);
		\draw [style=hadamard edge] (115) to (119);
		\draw [style=hadamard adjoint adge] (115) to (125);
		\draw [style=hadamard edge] (115) to (122);
		\draw [style=hadamard edge] (116) to (122);
		\draw [style=hadamard adjoint adge] (117) to (122);
		\draw [style=hadamard adjoint adge] (118) to (122);
		\draw [style=hadamard edge] (126) to (122);
		\draw (116) to (138.center);
		\draw (117) to (137.center);
		\draw (136.center) to (115);
		\draw (118) to (140.center);
		\draw (139.center) to (119);
		\draw (143.center) to (125);
		\draw (142.center) to (126);
		\draw (141.center) to (122);
		\draw [style=hadamard edge] (115) to (123);
		\draw [style=hadamard adjoint adge] (115) to (124);
		\draw [style=hadamard edge] (115) to (126);
		\draw [style=hadamard adjoint adge] (115) to (118);
		\draw (159.center) to (161);
		\draw (158.center) to (162);
		\draw [style=hadamard edge] (153) to (157);
		\draw [style=hadamard adjoint adge] (153) to (163);
		\draw [style=hadamard edge] (153) to (160);
		\draw [style=hadamard edge] (154) to (160);
		\draw [style=hadamard adjoint adge] (155) to (160);
		\draw (154) to (176.center);
		\draw (155) to (175.center);
		\draw (174.center) to (153);
		\draw (156) to (178.center);
		\draw (177.center) to (157);
		\draw (181.center) to (163);
		\draw (180.center) to (164);
		\draw (179.center) to (160);
		\draw [style=hadamard edge] (153) to (161);
		\draw [style=hadamard adjoint adge] (153) to (162);
		\draw [style=hadamard edge] (153) to (164);
		\draw [style=hadamard adjoint adge] (153) to (156);
		\draw [style=hadamard adjoint adge] (160) to (164);
		\draw [style=hadamard adjoint adge] (163) to (160);
		\draw [style=hadamard edge] (157) to (160);
		\draw [style=hadamard edge] (156) to (160);
		\draw (205.center) to (207);
		\draw (204.center) to (208);
		\draw [style=hadamard edge] (199) to (203);
		\draw [style=hadamard adjoint adge] (199) to (209);
		\draw [style=hadamard edge] (199) to (206);
		\draw [style=hadamard edge] (200) to (206);
		\draw [style=hadamard adjoint adge] (201) to (206);
		\draw (200) to (221.center);
		\draw (201) to (220.center);
		\draw (219.center) to (199);
		\draw (202) to (223.center);
		\draw (222.center) to (203);
		\draw (226.center) to (209);
		\draw (225.center) to (210);
		\draw (224.center) to (206);
		\draw [style=hadamard edge] (199) to (207);
		\draw [style=hadamard adjoint adge] (199) to (208);
		\draw [style=hadamard edge] (199) to (210);
		\draw [style=hadamard adjoint adge] (199) to (202);
		\draw [style=hadamard adjoint adge] (206) to (210);
		\draw [style=hadamard adjoint adge] (209) to (206);
		\draw [style=hadamard edge] (203) to (206);
		\draw [style=hadamard edge] (202) to (206);
		\draw (250.center) to (252);
		\draw (249.center) to (253);
		\draw [style=hadamard edge] (244) to (248);
		\draw [style=hadamard adjoint adge] (244) to (254);
		\draw [style=hadamard edge] (244) to (251);
		\draw [style=hadamard edge] (245) to (251);
		\draw [style=hadamard adjoint adge] (246) to (251);
		\draw (245) to (260.center);
		\draw (246) to (259.center);
		\draw (258.center) to (244);
		\draw (247) to (262.center);
		\draw (261.center) to (248);
		\draw (265.center) to (254);
		\draw (264.center) to (255);
		\draw (263.center) to (251);
		\draw [style=hadamard edge] (244) to (252);
		\draw [style=hadamard adjoint adge] (244) to (253);
		\draw [style=hadamard edge] (244) to (255);
		\draw [style=hadamard adjoint adge] (244) to (247);
		\draw [style=hadamard adjoint adge] (251) to (255);
		\draw [style=hadamard adjoint adge] (254) to (251);
		\draw [style=hadamard edge] (248) to (251);
		\draw [style=hadamard edge] (247) to (251);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_1/old/proper_1_local_pivot_weight_1_line_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-10, 2) {};
		\node [style=none] (49) at (-11.25, 2) {};
		\node [style=none] (50) at (-12.5, 2) {};
		\node [style=Z dot] (53) at (-10, -1.5) {};
		\node [style=Z dot] (54) at (-12.5, 1.25) {};
		\node [style=Z dot] (59) at (-11.25, 1.25) {};
		\node [style=none] (60) at (-7.5, 2) {};
		\node [style=none] (61) at (-8.75, 2) {};
		\node [style=Z dot] (62) at (-8.75, 1.25) {};
		\node [style=Z dot] (63) at (-7.5, 1.25) {};
		\node [style=none] (64) at (-3.75, 2) {};
		\node [style=none] (65) at (-2.5, 2) {};
		\node [style=none] (66) at (-1.25, 2) {};
		\node [style=Z dot] (67) at (-3.75, -1.5) {};
		\node [style=Z dot] (68) at (-1.25, 1.25) {};
		\node [style=Z dot] (69) at (-2.5, 1.25) {};
		\node [style=none] (70) at (-5, 2) {};
		\node [style=none] (71) at (-6.25, 2) {};
		\node [style=Z dot] (72) at (-6.25, 1.25) {};
		\node [style=Z dot] (73) at (-5, 1.25) {};
		\node [style=Z dot] (77) at (4.5, -1.5) {};
		\node [style=Z dot] (78) at (2, 1.25) {};
		\node [style=Z dot] (79) at (3.25, 1.25) {};
		\node [style=Z dot] (82) at (5.75, 1.25) {};
		\node [style=Z dot] (83) at (7, 1.25) {};
		\node [style=none] (85) at (12, 3) {};
		\node [style=none] (86) at (13.25, 3) {};
		\node [style=Z dot] (87) at (10.75, -1.5) {};
		\node [style=Z dot] (88) at (13.25, 1.25) {};
		\node [style=Z dot] (89) at (12, 1.25) {};
		\node [style=Z dot] (92) at (8.25, 1.25) {};
		\node [style=Z dot] (93) at (9.5, 1.25) {};
		\node [style=none] (94) at (0.5, 0.5) {$\mapsto$};
		\node [style=qutrit X phase] (97) at (4.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (98) at (2, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (99) at (3.25, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (100) at (5.75, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (101) at (7, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (102) at (8.25, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (103) at (9.5, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (104) at (10.75, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (105) at (4.5, 3) {};
		\node [style=none] (106) at (3.25, 3) {};
		\node [style=none] (107) at (2, 3) {};
		\node [style=none] (108) at (7, 3) {};
		\node [style=none] (109) at (5.75, 3) {};
		\node [style=none] (110) at (10.75, 3) {};
		\node [style=none] (113) at (9.5, 3) {};
		\node [style=none] (114) at (8.25, 3) {};
		\node [style=red font] (271) at (-9.85, -2.125) {$*_1$};
		\node [style=none] (272) at (-10.75, -1.5) {$i$};
		\node [style=none] (273) at (-3, -1.5) {$j$};
		\node [style=red font] (274) at (11.125, -2.125) {$*_{-1}$};
		\node [style=none] (275) at (3.75, -1.5) {$i$};
		\node [style=none] (276) at (11.5, -1.5) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (53) to (54);
		\draw [style=hadamard adjoint adge] (53) to (59);
		\draw (53) to (46.center);
		\draw (50.center) to (54);
		\draw (49.center) to (59);
		\draw (61.center) to (62);
		\draw (60.center) to (63);
		\draw (67) to (64.center);
		\draw (66.center) to (68);
		\draw (65.center) to (69);
		\draw (71.center) to (72);
		\draw (70.center) to (73);
		\draw [style=hadamard edge] (67) to (69);
		\draw [style=hadamard adjoint adge] (67) to (68);
		\draw [style=hadamard edge] (53) to (62);
		\draw [style=hadamard edge] (53) to (63);
		\draw [style=hadamard adjoint adge] (53) to (72);
		\draw [style=hadamard adjoint adge] (53) to (73);
		\draw [style=hadamard adjoint adge] (73) to (67);
		\draw [style=hadamard edge] (72) to (67);
		\draw [style=hadamard edge] (62) to (67);
		\draw [style=hadamard adjoint adge] (63) to (67);
		\draw [style=hadamard edge] (77) to (78);
		\draw [style=hadamard adjoint adge] (77) to (79);
		\draw (86.center) to (88);
		\draw (85.center) to (89);
		\draw [style=hadamard edge] (87) to (89);
		\draw [style=hadamard adjoint adge] (87) to (88);
		\draw [style=hadamard edge] (77) to (82);
		\draw [style=hadamard edge] (77) to (83);
		\draw [style=hadamard adjoint adge] (77) to (92);
		\draw [style=hadamard adjoint adge] (77) to (93);
		\draw [style=hadamard edge] (53) to (67);
		\draw [style=hadamard edge] (77) to (87);
		\draw [style=hadamard edge] (78) to (87);
		\draw [style=hadamard adjoint adge] (79) to (87);
		\draw [style=hadamard adjoint adge] (82) to (87);
		\draw [style=hadamard edge] (93) to (87);
		\draw (78) to (107.center);
		\draw (79) to (106.center);
		\draw (105.center) to (77);
		\draw (82) to (109.center);
		\draw (108.center) to (83);
		\draw (114.center) to (92);
		\draw (113.center) to (93);
		\draw (110.center) to (87);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_1/old/proper_1_local_pivot_weight_1_line_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (115) at (-9.75, -2.75) {};
		\node [style=Z dot] (116) at (-12.25, 0) {};
		\node [style=Z dot] (117) at (-11, 0) {};
		\node [style=Z dot] (118) at (-8.5, 0) {};
		\node [style=Z dot] (119) at (-7.25, 0) {};
		\node [style=none] (120) at (-2.25, 3) {};
		\node [style=none] (121) at (-1, 3) {};
		\node [style=Z dot] (122) at (-3.5, -2.75) {};
		\node [style=Z dot] (123) at (-1, 0) {};
		\node [style=Z dot] (124) at (-2.25, 0) {};
		\node [style=Z dot] (125) at (-6, 0) {};
		\node [style=Z dot] (126) at (-4.75, 0) {};
		\node [style=qutrit X phase] (128) at (-9.75, 1) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (129) at (-12.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (130) at (-11, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (131) at (-8.5, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (132) at (-7.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (133) at (-6, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (134) at (-4.75, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (135) at (-3.5, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (136) at (-9.75, 3) {};
		\node [style=none] (137) at (-11, 3) {};
		\node [style=none] (138) at (-12.25, 3) {};
		\node [style=none] (139) at (-7.25, 3) {};
		\node [style=none] (140) at (-8.5, 3) {};
		\node [style=none] (141) at (-3.5, 3) {};
		\node [style=none] (142) at (-4.75, 3) {};
		\node [style=none] (143) at (-6, 3) {};
		\node [style=none] (144) at (-13.75, -0.75) {$\mapsto$};
		\node [style=qutrit X phase] (145) at (-3.5, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (146) at (-1, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (147) at (-2.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (148) at (-11, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (149) at (-12.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (150) at (-8.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (151) at (-9.75, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (152) at (-4.75, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=Z dot] (153) at (4.5, -2.75) {};
		\node [style=Z dot] (154) at (2, 0) {};
		\node [style=Z dot] (155) at (3.25, 0) {};
		\node [style=Z dot] (156) at (5.75, 0) {};
		\node [style=Z dot] (157) at (7, 0) {};
		\node [style=none] (158) at (12, 4.25) {};
		\node [style=none] (159) at (13.25, 4.25) {};
		\node [style=Z dot] (160) at (10.75, -2.75) {};
		\node [style=Z dot] (161) at (13.25, 0) {};
		\node [style=Z dot] (162) at (12, 0) {};
		\node [style=Z dot] (163) at (8.25, 0) {};
		\node [style=Z dot] (164) at (9.5, 0) {};
		\node [style=qutrit X phase] (166) at (4.5, 1) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (167) at (2, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (168) at (3.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (169) at (5.75, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (170) at (7, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (171) at (8.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (172) at (9.5, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (173) at (10.75, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (174) at (4.5, 4.25) {};
		\node [style=none] (175) at (3.25, 4.25) {};
		\node [style=none] (176) at (2, 4.25) {};
		\node [style=none] (177) at (7, 4.25) {};
		\node [style=none] (178) at (5.75, 4.25) {};
		\node [style=none] (179) at (10.75, 4.25) {};
		\node [style=none] (180) at (9.5, 4.25) {};
		\node [style=none] (181) at (8.25, 4.25) {};
		\node [style=none] (182) at (0.5, -0.75) {$\mapsto$};
		\node [style=qutrit X phase] (183) at (10.75, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (184) at (13.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (185) at (12, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (186) at (3.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (187) at (2, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (188) at (5.75, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (189) at (4.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (190) at (9.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit X phase] (191) at (4.5, 3.5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (192) at (5.75, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (193) at (7, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (194) at (8.25, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (195) at (9.5, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (196) at (10.75, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (197) at (12, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (198) at (13.25, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=red font] (277) at (-9.6, -3.375) {$*_1$};
		\node [style=none] (278) at (-10.5, -2.75) {$i$};
		\node [style=none] (279) at (-2.75, -2.75) {$j$};
		\node [style=none] (280) at (3.75, -2.75) {$i$};
		\node [style=none] (281) at (11.5, -2.75) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (121.center) to (123);
		\draw (120.center) to (124);
		\draw [style=hadamard edge] (122) to (124);
		\draw [style=hadamard adjoint adge] (122) to (123);
		\draw [style=hadamard edge] (115) to (119);
		\draw [style=hadamard adjoint adge] (115) to (125);
		\draw [style=hadamard edge] (115) to (122);
		\draw [style=hadamard edge] (116) to (122);
		\draw [style=hadamard adjoint adge] (117) to (122);
		\draw [style=hadamard adjoint adge] (118) to (122);
		\draw [style=hadamard edge] (126) to (122);
		\draw (116) to (138.center);
		\draw (117) to (137.center);
		\draw (136.center) to (115);
		\draw (118) to (140.center);
		\draw (139.center) to (119);
		\draw (143.center) to (125);
		\draw (142.center) to (126);
		\draw (141.center) to (122);
		\draw [style=hadamard edge] (115) to (123);
		\draw [style=hadamard adjoint adge] (115) to (124);
		\draw [style=hadamard edge] (115) to (126);
		\draw [style=hadamard adjoint adge] (115) to (118);
		\draw (159.center) to (161);
		\draw (158.center) to (162);
		\draw [style=hadamard edge] (153) to (157);
		\draw [style=hadamard adjoint adge] (153) to (163);
		\draw [style=hadamard edge] (153) to (160);
		\draw [style=hadamard edge] (154) to (160);
		\draw [style=hadamard adjoint adge] (155) to (160);
		\draw (154) to (176.center);
		\draw (155) to (175.center);
		\draw (174.center) to (153);
		\draw (156) to (178.center);
		\draw (177.center) to (157);
		\draw (181.center) to (163);
		\draw (180.center) to (164);
		\draw (179.center) to (160);
		\draw [style=hadamard edge] (153) to (161);
		\draw [style=hadamard adjoint adge] (153) to (162);
		\draw [style=hadamard edge] (153) to (164);
		\draw [style=hadamard adjoint adge] (153) to (156);
		\draw [style=hadamard adjoint adge] (160) to (164);
		\draw [style=hadamard adjoint adge] (163) to (160);
		\draw [style=hadamard edge] (157) to (160);
		\draw [style=hadamard edge] (156) to (160);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_1/old/proper_1_local_pivot_weight_1_line_3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (199) at (10.75, -2) {};
		\node [style=Z dot] (200) at (2, 0.75) {};
		\node [style=Z dot] (201) at (3.25, 0.75) {};
		\node [style=Z dot] (202) at (5.75, 0.75) {};
		\node [style=Z dot] (203) at (7, 0.75) {};
		\node [style=none] (204) at (12, 2.5) {};
		\node [style=none] (205) at (13.25, 2.5) {};
		\node [style=Z dot] (206) at (4.5, -2) {};
		\node [style=Z dot] (207) at (13.25, 0.75) {};
		\node [style=Z dot] (208) at (12, 0.75) {};
		\node [style=Z dot] (209) at (8.25, 0.75) {};
		\node [style=Z dot] (210) at (9.5, 0.75) {};
		\node [style=qutrit Z phase] (214) at (5.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (217) at (9.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (219) at (10.75, 2.5) {};
		\node [style=none] (220) at (3.25, 2.5) {};
		\node [style=none] (221) at (2, 2.5) {};
		\node [style=none] (222) at (7, 2.5) {};
		\node [style=none] (223) at (5.75, 2.5) {};
		\node [style=none] (224) at (4.5, 2.5) {};
		\node [style=none] (225) at (9.5, 2.5) {};
		\node [style=none] (226) at (8.25, 2.5) {};
		\node [style=none] (227) at (-14, 0) {=};
		\node [style=qutrit Z phase] (233) at (7, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (235) at (8.25, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (242) at (10.75, 1.75) {};
		\node [style=qutrit hadamard] (243) at (4.5, 1.75) {};
		\node [style=Z dot] (244) at (-10, -2) {};
		\node [style=Z dot] (245) at (-12.5, 0.75) {};
		\node [style=Z dot] (246) at (-11.25, 0.75) {};
		\node [style=Z dot] (247) at (-8.75, 0.75) {};
		\node [style=Z dot] (248) at (-7.5, 0.75) {};
		\node [style=none] (249) at (-2.5, 2.5) {};
		\node [style=none] (250) at (-1.25, 2.5) {};
		\node [style=Z dot] (251) at (-3.75, -2) {};
		\node [style=Z dot] (252) at (-1.25, 0.75) {};
		\node [style=Z dot] (253) at (-2.5, 0.75) {};
		\node [style=Z dot] (254) at (-6.25, 0.75) {};
		\node [style=Z dot] (255) at (-5, 0.75) {};
		\node [style=qutrit Z phase] (256) at (-8.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (257) at (-5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (258) at (-10, 2.5) {};
		\node [style=none] (259) at (-11.25, 2.5) {};
		\node [style=none] (260) at (-12.5, 2.5) {};
		\node [style=none] (261) at (-7.5, 2.5) {};
		\node [style=none] (262) at (-8.75, 2.5) {};
		\node [style=none] (263) at (-3.75, 2.5) {};
		\node [style=none] (264) at (-5, 2.5) {};
		\node [style=none] (265) at (-6.25, 2.5) {};
		\node [style=qutrit Z phase] (266) at (-7.5, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (267) at (-6.25, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (268) at (-10, 1.75) {};
		\node [style=qutrit hadamard] (269) at (-3.75, 1.75) {};
		\node [style=none] (270) at (0.5, 0) {=};
		\node [style=none] (282) at (-10.75, -2) {$i$};
		\node [style=none] (283) at (-3, -2) {$j$};
		\node [style=none] (284) at (11.5, -2) {$i$};
		\node [style=none] (285) at (3.75, -2) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (205.center) to (207);
		\draw (204.center) to (208);
		\draw [style=hadamard edge] (199) to (203);
		\draw [style=hadamard adjoint adge] (199) to (209);
		\draw [style=hadamard edge] (199) to (206);
		\draw [style=hadamard edge] (200) to (206);
		\draw [style=hadamard adjoint adge] (201) to (206);
		\draw (200) to (221.center);
		\draw (201) to (220.center);
		\draw (219.center) to (199);
		\draw (202) to (223.center);
		\draw (222.center) to (203);
		\draw (226.center) to (209);
		\draw (225.center) to (210);
		\draw (224.center) to (206);
		\draw [style=hadamard edge] (199) to (207);
		\draw [style=hadamard adjoint adge] (199) to (208);
		\draw [style=hadamard edge] (199) to (210);
		\draw [style=hadamard adjoint adge] (199) to (202);
		\draw [style=hadamard adjoint adge] (206) to (210);
		\draw [style=hadamard adjoint adge] (209) to (206);
		\draw [style=hadamard edge] (203) to (206);
		\draw [style=hadamard edge] (202) to (206);
		\draw (250.center) to (252);
		\draw (249.center) to (253);
		\draw [style=hadamard edge] (244) to (248);
		\draw [style=hadamard adjoint adge] (244) to (254);
		\draw [style=hadamard edge] (244) to (251);
		\draw [style=hadamard edge] (245) to (251);
		\draw [style=hadamard adjoint adge] (246) to (251);
		\draw (245) to (260.center);
		\draw (246) to (259.center);
		\draw (258.center) to (244);
		\draw (247) to (262.center);
		\draw (261.center) to (248);
		\draw (265.center) to (254);
		\draw (264.center) to (255);
		\draw (263.center) to (251);
		\draw [style=hadamard edge] (244) to (252);
		\draw [style=hadamard adjoint adge] (244) to (253);
		\draw [style=hadamard edge] (244) to (255);
		\draw [style=hadamard adjoint adge] (244) to (247);
		\draw [style=hadamard adjoint adge] (251) to (255);
		\draw [style=hadamard adjoint adge] (254) to (251);
		\draw [style=hadamard edge] (248) to (251);
		\draw [style=hadamard edge] (247) to (251);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_2/old/proper_1_local_pivot_weight_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-9.75, 10.5) {};
		\node [style=none] (49) at (-11, 10.5) {};
		\node [style=none] (50) at (-12.25, 10.5) {};
		\node [style=Z dot] (53) at (-9.75, 7) {};
		\node [style=Z dot] (54) at (-12.25, 9.75) {};
		\node [style=Z dot] (59) at (-11, 9.75) {};
		\node [style=none] (60) at (-7.25, 10.5) {};
		\node [style=none] (61) at (-8.5, 10.5) {};
		\node [style=Z dot] (62) at (-8.5, 9.75) {};
		\node [style=Z dot] (63) at (-7.25, 9.75) {};
		\node [style=none] (64) at (-3.5, 10.5) {};
		\node [style=none] (65) at (-2.25, 10.5) {};
		\node [style=none] (66) at (-1, 10.5) {};
		\node [style=Z dot] (67) at (-3.5, 7) {};
		\node [style=Z dot] (68) at (-1, 9.75) {};
		\node [style=Z dot] (69) at (-2.25, 9.75) {};
		\node [style=none] (70) at (-4.75, 10.5) {};
		\node [style=none] (71) at (-6, 10.5) {};
		\node [style=Z dot] (72) at (-6, 9.75) {};
		\node [style=Z dot] (73) at (-4.75, 9.75) {};
		\node [style=Z dot] (77) at (4.5, 7) {};
		\node [style=Z dot] (78) at (2, 9.75) {};
		\node [style=Z dot] (79) at (3.25, 9.75) {};
		\node [style=Z dot] (82) at (5.75, 9.75) {};
		\node [style=Z dot] (83) at (7, 9.75) {};
		\node [style=none] (85) at (12, 11.5) {};
		\node [style=none] (86) at (13.25, 11.5) {};
		\node [style=Z dot] (87) at (10.75, 7) {};
		\node [style=Z dot] (88) at (13.25, 9.75) {};
		\node [style=Z dot] (89) at (12, 9.75) {};
		\node [style=Z dot] (92) at (8.25, 9.75) {};
		\node [style=Z dot] (93) at (9.5, 9.75) {};
		\node [style=none] (94) at (0.5, 9) {$\mapsto$};
		\node [style=qutrit X phase] (97) at (4.5, 10.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (98) at (2, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (99) at (3.25, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (100) at (5.75, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (101) at (7, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (102) at (8.25, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (103) at (9.5, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (104) at (10.75, 10.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (105) at (4.5, 11.5) {};
		\node [style=none] (106) at (3.25, 11.5) {};
		\node [style=none] (107) at (2, 11.5) {};
		\node [style=none] (108) at (7, 11.5) {};
		\node [style=none] (109) at (5.75, 11.5) {};
		\node [style=none] (110) at (10.75, 11.5) {};
		\node [style=none] (113) at (9.5, 11.5) {};
		\node [style=none] (114) at (8.25, 11.5) {};
		\node [style=none] (120) at (-2.25, 3.75) {};
		\node [style=none] (121) at (-1, 3.75) {};
		\node [style=qutrit X phase] (128) at (-9.75, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (129) at (-12.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (130) at (-11, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (131) at (-8.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (132) at (-7.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (133) at (-6, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (134) at (-4.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (135) at (-3.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (136) at (-9.75, 3.75) {};
		\node [style=none] (137) at (-11, 3.75) {};
		\node [style=none] (138) at (-12.25, 3.75) {};
		\node [style=none] (139) at (-7.25, 3.75) {};
		\node [style=none] (140) at (-8.5, 3.75) {};
		\node [style=none] (141) at (-3.5, 3.75) {};
		\node [style=none] (142) at (-4.75, 3.75) {};
		\node [style=none] (143) at (-6, 3.75) {};
		\node [style=none] (144) at (-13.25, 0) {$\mapsto$};
		\node [style=qutrit X phase] (145) at (-3.5, 3) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (146) at (-1, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (147) at (-2.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (148) at (-11, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (149) at (-12.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (150) at (-8.5, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (151) at (-9.75, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (152) at (-4.75, 3) {$1$ \nodepart{lower} $1$};
		\node [style=none] (158) at (12, 5) {};
		\node [style=none] (159) at (13.25, 5) {};
		\node [style=qutrit X phase] (166) at (4.5, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (167) at (2, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (168) at (3.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (169) at (5.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (170) at (7, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (171) at (8.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (172) at (9.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (173) at (10.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (174) at (4.5, 5) {};
		\node [style=none] (175) at (3.25, 5) {};
		\node [style=none] (176) at (2, 5) {};
		\node [style=none] (177) at (7, 5) {};
		\node [style=none] (178) at (5.75, 5) {};
		\node [style=none] (179) at (10.75, 5) {};
		\node [style=none] (180) at (9.5, 5) {};
		\node [style=none] (181) at (8.25, 5) {};
		\node [style=none] (182) at (0.5, 0) {$\mapsto$};
		\node [style=qutrit X phase] (183) at (10.75, 3) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (184) at (13.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (185) at (12, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (186) at (3.25, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (187) at (2, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (188) at (5.75, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (189) at (4.5, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (190) at (9.5, 3) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit X phase] (191) at (4.5, 4.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (192) at (5.75, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (193) at (7, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (194) at (8.25, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (195) at (9.5, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (196) at (10.75, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (197) at (12, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (198) at (13.25, 4.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (227) at (-13.25, -7) {=};
		\node [style=none] (249) at (-2.25, -4.5) {};
		\node [style=none] (250) at (-1, -4.5) {};
		\node [style=qutrit Z phase] (256) at (-8.5, -5.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (257) at (-4.75, -5.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (258) at (-9.75, -4.5) {};
		\node [style=none] (259) at (-11, -4.5) {};
		\node [style=none] (260) at (-12.25, -4.5) {};
		\node [style=none] (261) at (-7.25, -4.5) {};
		\node [style=none] (262) at (-8.5, -4.5) {};
		\node [style=none] (263) at (-3.5, -4.5) {};
		\node [style=none] (264) at (-4.75, -4.5) {};
		\node [style=none] (265) at (-6, -4.5) {};
		\node [style=qutrit Z phase] (266) at (-7.25, -5.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (267) at (-6, -5.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (268) at (-9.75, -5.25) {};
		\node [style=qutrit hadamard] (269) at (-3.5, -5.25) {};
		\node [style=none] (270) at (0.5, -7) {=};
		\node [style=Z dot] (271) at (-9.75, -2) {};
		\node [style=Z dot] (272) at (-12.25, 0.75) {};
		\node [style=Z dot] (273) at (-11, 0.75) {};
		\node [style=Z dot] (274) at (-8.5, 0.75) {};
		\node [style=Z dot] (275) at (-7.25, 0.75) {};
		\node [style=Z dot] (276) at (-3.5, -2) {};
		\node [style=Z dot] (277) at (-1, 0.75) {};
		\node [style=Z dot] (278) at (-2.25, 0.75) {};
		\node [style=Z dot] (279) at (-6, 0.75) {};
		\node [style=Z dot] (280) at (-4.75, 0.75) {};
		\node [style=Z dot] (281) at (4.5, -2) {};
		\node [style=Z dot] (282) at (2, 0.75) {};
		\node [style=Z dot] (283) at (3.25, 0.75) {};
		\node [style=Z dot] (284) at (5.75, 0.75) {};
		\node [style=Z dot] (285) at (7, 0.75) {};
		\node [style=Z dot] (286) at (10.75, -2) {};
		\node [style=Z dot] (287) at (13.25, 0.75) {};
		\node [style=Z dot] (288) at (12, 0.75) {};
		\node [style=Z dot] (289) at (8.25, 0.75) {};
		\node [style=Z dot] (290) at (9.5, 0.75) {};
		\node [style=Z dot] (291) at (-9.75, -9) {};
		\node [style=Z dot] (292) at (-12.25, -6.25) {};
		\node [style=Z dot] (293) at (-11, -6.25) {};
		\node [style=Z dot] (294) at (-8.5, -6.25) {};
		\node [style=Z dot] (295) at (-7.25, -6.25) {};
		\node [style=Z dot] (296) at (-3.5, -9) {};
		\node [style=Z dot] (297) at (-1, -6.25) {};
		\node [style=Z dot] (298) at (-2.25, -6.25) {};
		\node [style=Z dot] (299) at (-6, -6.25) {};
		\node [style=Z dot] (300) at (-4.75, -6.25) {};
		\node [style=none] (301) at (12, -4.5) {};
		\node [style=none] (302) at (13.25, -4.5) {};
		\node [style=qutrit Z phase] (303) at (5.75, -5.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (304) at (9.5, -5.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (305) at (10.75, -4.5) {};
		\node [style=none] (306) at (3.25, -4.5) {};
		\node [style=none] (307) at (2, -4.5) {};
		\node [style=none] (308) at (7, -4.5) {};
		\node [style=none] (309) at (5.75, -4.5) {};
		\node [style=none] (310) at (4.5, -4.5) {};
		\node [style=none] (311) at (9.5, -4.5) {};
		\node [style=none] (312) at (8.25, -4.5) {};
		\node [style=qutrit Z phase] (313) at (7, -5.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (314) at (8.25, -5.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (315) at (10.75, -5.25) {};
		\node [style=qutrit hadamard] (316) at (4.5, -5.25) {};
		\node [style=Z dot] (317) at (10.75, -9) {};
		\node [style=Z dot] (318) at (2, -6.25) {};
		\node [style=Z dot] (319) at (3.25, -6.25) {};
		\node [style=Z dot] (320) at (5.75, -6.25) {};
		\node [style=Z dot] (321) at (7, -6.25) {};
		\node [style=Z dot] (322) at (4.5, -9) {};
		\node [style=Z dot] (323) at (13.25, -6.25) {};
		\node [style=Z dot] (324) at (12, -6.25) {};
		\node [style=Z dot] (325) at (8.25, -6.25) {};
		\node [style=Z dot] (326) at (9.5, -6.25) {};
		\node [style=red font] (327) at (-9.6, 6.375) {$*_1$};
		\node [style=none] (328) at (-10.5, 7) {$i$};
		\node [style=none] (329) at (-2.75, 7) {$j$};
		\node [style=red font] (330) at (11.125, 6.375) {$*_{-1}$};
		\node [style=none] (331) at (3.75, 7) {$i$};
		\node [style=none] (332) at (11.5, 7) {$j$};
		\node [style=red font] (333) at (-9.6, -2.625) {$*_1$};
		\node [style=none] (334) at (-10.5, -2) {$i$};
		\node [style=none] (335) at (-2.75, -2) {$j$};
		\node [style=none] (336) at (3.75, -2) {$i$};
		\node [style=none] (337) at (11.5, -2) {$j$};
		\node [style=none] (338) at (-10.5, -9) {$i$};
		\node [style=none] (339) at (-2.75, -9) {$j$};
		\node [style=none] (340) at (11.5, -9) {$i$};
		\node [style=none] (341) at (3.75, -9) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (53) to (54);
		\draw [style=hadamard adjoint adge] (53) to (59);
		\draw (53) to (46.center);
		\draw (50.center) to (54);
		\draw (49.center) to (59);
		\draw (61.center) to (62);
		\draw (60.center) to (63);
		\draw (67) to (64.center);
		\draw (66.center) to (68);
		\draw (65.center) to (69);
		\draw (71.center) to (72);
		\draw (70.center) to (73);
		\draw [style=hadamard edge] (67) to (69);
		\draw [style=hadamard adjoint adge] (67) to (68);
		\draw [style=hadamard edge] (53) to (62);
		\draw [style=hadamard edge] (53) to (63);
		\draw [style=hadamard adjoint adge] (53) to (72);
		\draw [style=hadamard adjoint adge] (53) to (73);
		\draw [style=hadamard adjoint adge] (73) to (67);
		\draw [style=hadamard edge] (72) to (67);
		\draw [style=hadamard edge] (62) to (67);
		\draw [style=hadamard adjoint adge] (63) to (67);
		\draw [style=hadamard edge] (77) to (78);
		\draw [style=hadamard adjoint adge] (77) to (79);
		\draw (86.center) to (88);
		\draw (85.center) to (89);
		\draw [style=hadamard edge] (87) to (89);
		\draw [style=hadamard adjoint adge] (87) to (88);
		\draw [style=hadamard edge] (77) to (82);
		\draw [style=hadamard edge] (77) to (83);
		\draw [style=hadamard adjoint adge] (77) to (92);
		\draw [style=hadamard adjoint adge] (77) to (93);
		\draw (78) to (107.center);
		\draw (79) to (106.center);
		\draw (105.center) to (77);
		\draw (82) to (109.center);
		\draw (108.center) to (83);
		\draw (114.center) to (92);
		\draw (113.center) to (93);
		\draw (110.center) to (87);
		\draw [style=hadamard adjoint adge] (53) to (67);
		\draw [style=hadamard adjoint adge] (77) to (87);
		\draw [style=hadamard adjoint adge] (78) to (87);
		\draw [style=hadamard edge] (79) to (87);
		\draw [style=hadamard edge] (83) to (87);
		\draw [style=hadamard adjoint adge] (92) to (87);
		\draw [style=hadamard edge] (276) to (278);
		\draw [style=hadamard adjoint adge] (276) to (277);
		\draw [style=hadamard edge] (271) to (274);
		\draw [style=hadamard adjoint adge] (271) to (280);
		\draw [style=hadamard adjoint adge] (271) to (276);
		\draw [style=hadamard adjoint adge] (272) to (276);
		\draw [style=hadamard edge] (273) to (276);
		\draw [style=hadamard edge] (275) to (276);
		\draw [style=hadamard adjoint adge] (279) to (276);
		\draw (121.center) to (277);
		\draw (120.center) to (278);
		\draw (272) to (138.center);
		\draw (273) to (137.center);
		\draw (274) to (140.center);
		\draw (139.center) to (275);
		\draw (143.center) to (279);
		\draw (142.center) to (280);
		\draw [style=hadamard adjoint adge] (271) to (277);
		\draw [style=hadamard edge] (271) to (278);
		\draw [style=hadamard edge] (271) to (279);
		\draw [style=hadamard adjoint adge] (271) to (275);
		\draw (271) to (136.center);
		\draw (141.center) to (276);
		\draw [style=hadamard edge] (281) to (284);
		\draw [style=hadamard adjoint adge] (281) to (290);
		\draw [style=hadamard adjoint adge] (281) to (286);
		\draw [style=hadamard adjoint adge] (282) to (286);
		\draw [style=hadamard edge] (283) to (286);
		\draw [style=hadamard adjoint adge] (281) to (287);
		\draw [style=hadamard edge] (281) to (288);
		\draw [style=hadamard edge] (281) to (289);
		\draw [style=hadamard adjoint adge] (281) to (285);
		\draw (159.center) to (287);
		\draw (158.center) to (288);
		\draw (282) to (176.center);
		\draw (283) to (175.center);
		\draw (284) to (178.center);
		\draw (177.center) to (285);
		\draw (181.center) to (289);
		\draw (180.center) to (290);
		\draw (281) to (174.center);
		\draw (179.center) to (286);
		\draw [style=hadamard edge] (290) to (286);
		\draw [style=hadamard edge] (289) to (286);
		\draw [style=hadamard adjoint adge] (285) to (286);
		\draw [style=hadamard adjoint adge] (284) to (286);
		\draw [style=hadamard edge] (291) to (294);
		\draw [style=hadamard adjoint adge] (291) to (300);
		\draw [style=hadamard adjoint adge] (291) to (296);
		\draw [style=hadamard adjoint adge] (292) to (296);
		\draw [style=hadamard edge] (293) to (296);
		\draw [style=hadamard adjoint adge] (291) to (297);
		\draw [style=hadamard edge] (291) to (298);
		\draw [style=hadamard edge] (291) to (299);
		\draw [style=hadamard adjoint adge] (291) to (295);
		\draw [style=hadamard edge] (300) to (296);
		\draw [style=hadamard edge] (299) to (296);
		\draw [style=hadamard adjoint adge] (295) to (296);
		\draw [style=hadamard adjoint adge] (294) to (296);
		\draw (250.center) to (297);
		\draw (249.center) to (298);
		\draw (292) to (260.center);
		\draw (293) to (259.center);
		\draw (294) to (262.center);
		\draw (261.center) to (295);
		\draw (265.center) to (299);
		\draw (264.center) to (300);
		\draw (291) to (258.center);
		\draw (263.center) to (296);
		\draw [style=hadamard edge] (317) to (320);
		\draw [style=hadamard adjoint adge] (317) to (326);
		\draw [style=hadamard adjoint adge] (317) to (322);
		\draw [style=hadamard adjoint adge] (318) to (322);
		\draw [style=hadamard edge] (319) to (322);
		\draw [style=hadamard adjoint adge] (317) to (323);
		\draw [style=hadamard edge] (317) to (324);
		\draw [style=hadamard edge] (317) to (325);
		\draw [style=hadamard adjoint adge] (317) to (321);
		\draw [style=hadamard edge] (326) to (322);
		\draw [style=hadamard edge] (325) to (322);
		\draw [style=hadamard adjoint adge] (321) to (322);
		\draw [style=hadamard adjoint adge] (320) to (322);
		\draw (302.center) to (323);
		\draw (301.center) to (324);
		\draw (318) to (307.center);
		\draw (319) to (306.center);
		\draw (320) to (309.center);
		\draw (308.center) to (321);
		\draw (312.center) to (325);
		\draw (311.center) to (326);
		\draw (317) to (305.center);
		\draw (310.center) to (322);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_2/old/proper_1_local_pivot_weight_2_line_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-9.75, 1.5) {};
		\node [style=none] (49) at (-11, 1.5) {};
		\node [style=none] (50) at (-12.25, 1.5) {};
		\node [style=Z dot] (53) at (-9.75, -2) {};
		\node [style=Z dot] (54) at (-12.25, 0.75) {};
		\node [style=Z dot] (59) at (-11, 0.75) {};
		\node [style=none] (60) at (-7.25, 1.5) {};
		\node [style=none] (61) at (-8.5, 1.5) {};
		\node [style=Z dot] (62) at (-8.5, 0.75) {};
		\node [style=Z dot] (63) at (-7.25, 0.75) {};
		\node [style=none] (64) at (-3.5, 1.5) {};
		\node [style=none] (65) at (-2.25, 1.5) {};
		\node [style=none] (66) at (-1, 1.5) {};
		\node [style=Z dot] (67) at (-3.5, -2) {};
		\node [style=Z dot] (68) at (-1, 0.75) {};
		\node [style=Z dot] (69) at (-2.25, 0.75) {};
		\node [style=none] (70) at (-4.75, 1.5) {};
		\node [style=none] (71) at (-6, 1.5) {};
		\node [style=Z dot] (72) at (-6, 0.75) {};
		\node [style=Z dot] (73) at (-4.75, 0.75) {};
		\node [style=Z dot] (77) at (4.5, -2) {};
		\node [style=Z dot] (78) at (2, 0.75) {};
		\node [style=Z dot] (79) at (3.25, 0.75) {};
		\node [style=Z dot] (82) at (5.75, 0.75) {};
		\node [style=Z dot] (83) at (7, 0.75) {};
		\node [style=none] (85) at (12, 2.5) {};
		\node [style=none] (86) at (13.25, 2.5) {};
		\node [style=Z dot] (87) at (10.75, -2) {};
		\node [style=Z dot] (88) at (13.25, 0.75) {};
		\node [style=Z dot] (89) at (12, 0.75) {};
		\node [style=Z dot] (92) at (8.25, 0.75) {};
		\node [style=Z dot] (93) at (9.5, 0.75) {};
		\node [style=none] (94) at (0.5, 0) {$\mapsto$};
		\node [style=qutrit X phase] (97) at (4.5, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (98) at (2, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (99) at (3.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (100) at (5.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (101) at (7, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (102) at (8.25, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (103) at (9.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (104) at (10.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (105) at (4.5, 2.5) {};
		\node [style=none] (106) at (3.25, 2.5) {};
		\node [style=none] (107) at (2, 2.5) {};
		\node [style=none] (108) at (7, 2.5) {};
		\node [style=none] (109) at (5.75, 2.5) {};
		\node [style=none] (110) at (10.75, 2.5) {};
		\node [style=none] (113) at (9.5, 2.5) {};
		\node [style=none] (114) at (8.25, 2.5) {};
		\node [style=red font] (327) at (-9.6, -2.625) {$*_1$};
		\node [style=none] (328) at (-10.5, -2) {$i$};
		\node [style=none] (329) at (-2.75, -2) {$j$};
		\node [style=red font] (330) at (11.125, -2.625) {$*_{-1}$};
		\node [style=none] (331) at (3.75, -2) {$i$};
		\node [style=none] (332) at (11.5, -2) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (53) to (54);
		\draw [style=hadamard adjoint adge] (53) to (59);
		\draw (53) to (46.center);
		\draw (50.center) to (54);
		\draw (49.center) to (59);
		\draw (61.center) to (62);
		\draw (60.center) to (63);
		\draw (67) to (64.center);
		\draw (66.center) to (68);
		\draw (65.center) to (69);
		\draw (71.center) to (72);
		\draw (70.center) to (73);
		\draw [style=hadamard edge] (67) to (69);
		\draw [style=hadamard adjoint adge] (67) to (68);
		\draw [style=hadamard edge] (53) to (62);
		\draw [style=hadamard edge] (53) to (63);
		\draw [style=hadamard adjoint adge] (53) to (72);
		\draw [style=hadamard adjoint adge] (53) to (73);
		\draw [style=hadamard adjoint adge] (73) to (67);
		\draw [style=hadamard edge] (72) to (67);
		\draw [style=hadamard edge] (62) to (67);
		\draw [style=hadamard adjoint adge] (63) to (67);
		\draw [style=hadamard edge] (77) to (78);
		\draw [style=hadamard adjoint adge] (77) to (79);
		\draw (86.center) to (88);
		\draw (85.center) to (89);
		\draw [style=hadamard edge] (87) to (89);
		\draw [style=hadamard adjoint adge] (87) to (88);
		\draw [style=hadamard edge] (77) to (82);
		\draw [style=hadamard edge] (77) to (83);
		\draw [style=hadamard adjoint adge] (77) to (92);
		\draw [style=hadamard adjoint adge] (77) to (93);
		\draw (78) to (107.center);
		\draw (79) to (106.center);
		\draw (105.center) to (77);
		\draw (82) to (109.center);
		\draw (108.center) to (83);
		\draw (114.center) to (92);
		\draw (113.center) to (93);
		\draw (110.center) to (87);
		\draw [style=hadamard adjoint adge] (53) to (67);
		\draw [style=hadamard adjoint adge] (77) to (87);
		\draw [style=hadamard adjoint adge] (78) to (87);
		\draw [style=hadamard edge] (79) to (87);
		\draw [style=hadamard edge] (83) to (87);
		\draw [style=hadamard adjoint adge] (92) to (87);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_2/old/proper_1_local_pivot_weight_2_line_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (120) at (-2.25, 3) {};
		\node [style=none] (121) at (-1, 3) {};
		\node [style=qutrit X phase] (128) at (-9.75, 1) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (129) at (-12.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (130) at (-11, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (131) at (-8.5, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (132) at (-7.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (133) at (-6, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (134) at (-4.75, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (135) at (-3.5, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (136) at (-9.75, 3) {};
		\node [style=none] (137) at (-11, 3) {};
		\node [style=none] (138) at (-12.25, 3) {};
		\node [style=none] (139) at (-7.25, 3) {};
		\node [style=none] (140) at (-8.5, 3) {};
		\node [style=none] (141) at (-3.5, 3) {};
		\node [style=none] (142) at (-4.75, 3) {};
		\node [style=none] (143) at (-6, 3) {};
		\node [style=none] (144) at (-13.25, -0.75) {$\mapsto$};
		\node [style=qutrit X phase] (145) at (-3.5, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (146) at (-1, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (147) at (-2.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (148) at (-11, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (149) at (-12.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (150) at (-8.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (151) at (-9.75, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (152) at (-4.75, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=none] (158) at (12, 4.25) {};
		\node [style=none] (159) at (13.25, 4.25) {};
		\node [style=qutrit X phase] (166) at (4.5, 1) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (167) at (2, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (168) at (3.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (169) at (5.75, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (170) at (7, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (171) at (8.25, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (172) at (9.5, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (173) at (10.75, 1) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (174) at (4.5, 4.25) {};
		\node [style=none] (175) at (3.25, 4.25) {};
		\node [style=none] (176) at (2, 4.25) {};
		\node [style=none] (177) at (7, 4.25) {};
		\node [style=none] (178) at (5.75, 4.25) {};
		\node [style=none] (179) at (10.75, 4.25) {};
		\node [style=none] (180) at (9.5, 4.25) {};
		\node [style=none] (181) at (8.25, 4.25) {};
		\node [style=none] (182) at (0.5, -0.75) {$\mapsto$};
		\node [style=qutrit X phase] (183) at (10.75, 2.25) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (184) at (13.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (185) at (12, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (186) at (3.25, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (187) at (2, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (188) at (5.75, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (189) at (4.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (190) at (9.5, 2.25) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit X phase] (191) at (4.5, 3.5) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (192) at (5.75, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (193) at (7, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (194) at (8.25, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (195) at (9.5, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (196) at (10.75, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (197) at (12, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (198) at (13.25, 3.5) {$-1$ \nodepart{lower} $-1$};
		\node [style=Z dot] (271) at (-9.75, -2.75) {};
		\node [style=Z dot] (272) at (-12.25, 0) {};
		\node [style=Z dot] (273) at (-11, 0) {};
		\node [style=Z dot] (274) at (-8.5, 0) {};
		\node [style=Z dot] (275) at (-7.25, 0) {};
		\node [style=Z dot] (276) at (-3.5, -2.75) {};
		\node [style=Z dot] (277) at (-1, 0) {};
		\node [style=Z dot] (278) at (-2.25, 0) {};
		\node [style=Z dot] (279) at (-6, 0) {};
		\node [style=Z dot] (280) at (-4.75, 0) {};
		\node [style=Z dot] (281) at (4.5, -2.75) {};
		\node [style=Z dot] (282) at (2, 0) {};
		\node [style=Z dot] (283) at (3.25, 0) {};
		\node [style=Z dot] (284) at (5.75, 0) {};
		\node [style=Z dot] (285) at (7, 0) {};
		\node [style=Z dot] (286) at (10.75, -2.75) {};
		\node [style=Z dot] (287) at (13.25, 0) {};
		\node [style=Z dot] (288) at (12, 0) {};
		\node [style=Z dot] (289) at (8.25, 0) {};
		\node [style=Z dot] (290) at (9.5, 0) {};
		\node [style=red font] (333) at (-9.6, -3.375) {$*_1$};
		\node [style=none] (334) at (-10.5, -2.75) {$i$};
		\node [style=none] (335) at (-2.75, -2.75) {$j$};
		\node [style=none] (336) at (3.75, -2.75) {$i$};
		\node [style=none] (337) at (11.5, -2.75) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (276) to (278);
		\draw [style=hadamard adjoint adge] (276) to (277);
		\draw [style=hadamard edge] (271) to (274);
		\draw [style=hadamard adjoint adge] (271) to (280);
		\draw [style=hadamard adjoint adge] (271) to (276);
		\draw [style=hadamard adjoint adge] (272) to (276);
		\draw [style=hadamard edge] (273) to (276);
		\draw [style=hadamard edge] (275) to (276);
		\draw [style=hadamard adjoint adge] (279) to (276);
		\draw (121.center) to (277);
		\draw (120.center) to (278);
		\draw (272) to (138.center);
		\draw (273) to (137.center);
		\draw (274) to (140.center);
		\draw (139.center) to (275);
		\draw (143.center) to (279);
		\draw (142.center) to (280);
		\draw [style=hadamard adjoint adge] (271) to (277);
		\draw [style=hadamard edge] (271) to (278);
		\draw [style=hadamard edge] (271) to (279);
		\draw [style=hadamard adjoint adge] (271) to (275);
		\draw (271) to (136.center);
		\draw (141.center) to (276);
		\draw [style=hadamard edge] (281) to (284);
		\draw [style=hadamard adjoint adge] (281) to (290);
		\draw [style=hadamard adjoint adge] (281) to (286);
		\draw [style=hadamard adjoint adge] (282) to (286);
		\draw [style=hadamard edge] (283) to (286);
		\draw [style=hadamard adjoint adge] (281) to (287);
		\draw [style=hadamard edge] (281) to (288);
		\draw [style=hadamard edge] (281) to (289);
		\draw [style=hadamard adjoint adge] (281) to (285);
		\draw (159.center) to (287);
		\draw (158.center) to (288);
		\draw (282) to (176.center);
		\draw (283) to (175.center);
		\draw (284) to (178.center);
		\draw (177.center) to (285);
		\draw (181.center) to (289);
		\draw (180.center) to (290);
		\draw (281) to (174.center);
		\draw (179.center) to (286);
		\draw [style=hadamard edge] (290) to (286);
		\draw [style=hadamard edge] (289) to (286);
		\draw [style=hadamard adjoint adge] (285) to (286);
		\draw [style=hadamard adjoint adge] (284) to (286);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_1/w_2/old/proper_1_local_pivot_weight_2_line_3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (227) at (-13.25, 0) {=};
		\node [style=none] (249) at (-2.25, 2.5) {};
		\node [style=none] (250) at (-1, 2.5) {};
		\node [style=qutrit Z phase] (256) at (-8.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (257) at (-4.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (258) at (-9.75, 2.5) {};
		\node [style=none] (259) at (-11, 2.5) {};
		\node [style=none] (260) at (-12.25, 2.5) {};
		\node [style=none] (261) at (-7.25, 2.5) {};
		\node [style=none] (262) at (-8.5, 2.5) {};
		\node [style=none] (263) at (-3.5, 2.5) {};
		\node [style=none] (264) at (-4.75, 2.5) {};
		\node [style=none] (265) at (-6, 2.5) {};
		\node [style=qutrit Z phase] (266) at (-7.25, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (267) at (-6, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (268) at (-9.75, 1.75) {};
		\node [style=qutrit hadamard] (269) at (-3.5, 1.75) {};
		\node [style=none] (270) at (0.5, 0) {=};
		\node [style=Z dot] (291) at (-9.75, -2) {};
		\node [style=Z dot] (292) at (-12.25, 0.75) {};
		\node [style=Z dot] (293) at (-11, 0.75) {};
		\node [style=Z dot] (294) at (-8.5, 0.75) {};
		\node [style=Z dot] (295) at (-7.25, 0.75) {};
		\node [style=Z dot] (296) at (-3.5, -2) {};
		\node [style=Z dot] (297) at (-1, 0.75) {};
		\node [style=Z dot] (298) at (-2.25, 0.75) {};
		\node [style=Z dot] (299) at (-6, 0.75) {};
		\node [style=Z dot] (300) at (-4.75, 0.75) {};
		\node [style=none] (301) at (12, 2.5) {};
		\node [style=none] (302) at (13.25, 2.5) {};
		\node [style=qutrit Z phase] (303) at (5.75, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=qutrit Z phase] (304) at (9.5, 1.75) {$-1$ \nodepart{lower} $-1$};
		\node [style=none] (305) at (10.75, 2.5) {};
		\node [style=none] (306) at (3.25, 2.5) {};
		\node [style=none] (307) at (2, 2.5) {};
		\node [style=none] (308) at (7, 2.5) {};
		\node [style=none] (309) at (5.75, 2.5) {};
		\node [style=none] (310) at (4.5, 2.5) {};
		\node [style=none] (311) at (9.5, 2.5) {};
		\node [style=none] (312) at (8.25, 2.5) {};
		\node [style=qutrit Z phase] (313) at (7, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit Z phase] (314) at (8.25, 1.75) {$1$ \nodepart{lower} $1$};
		\node [style=qutrit hadamard adjoint] (315) at (10.75, 1.75) {};
		\node [style=qutrit hadamard] (316) at (4.5, 1.75) {};
		\node [style=Z dot] (317) at (10.75, -2) {};
		\node [style=Z dot] (318) at (2, 0.75) {};
		\node [style=Z dot] (319) at (3.25, 0.75) {};
		\node [style=Z dot] (320) at (5.75, 0.75) {};
		\node [style=Z dot] (321) at (7, 0.75) {};
		\node [style=Z dot] (322) at (4.5, -2) {};
		\node [style=Z dot] (323) at (13.25, 0.75) {};
		\node [style=Z dot] (324) at (12, 0.75) {};
		\node [style=Z dot] (325) at (8.25, 0.75) {};
		\node [style=Z dot] (326) at (9.5, 0.75) {};
		\node [style=none] (338) at (-10.5, -2) {$i$};
		\node [style=none] (339) at (-2.75, -2) {$j$};
		\node [style=none] (340) at (11.5, -2) {$i$};
		\node [style=none] (341) at (3.75, -2) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (291) to (294);
		\draw [style=hadamard adjoint adge] (291) to (300);
		\draw [style=hadamard adjoint adge] (291) to (296);
		\draw [style=hadamard adjoint adge] (292) to (296);
		\draw [style=hadamard edge] (293) to (296);
		\draw [style=hadamard adjoint adge] (291) to (297);
		\draw [style=hadamard edge] (291) to (298);
		\draw [style=hadamard edge] (291) to (299);
		\draw [style=hadamard adjoint adge] (291) to (295);
		\draw [style=hadamard edge] (300) to (296);
		\draw [style=hadamard edge] (299) to (296);
		\draw [style=hadamard adjoint adge] (295) to (296);
		\draw [style=hadamard adjoint adge] (294) to (296);
		\draw (250.center) to (297);
		\draw (249.center) to (298);
		\draw (292) to (260.center);
		\draw (293) to (259.center);
		\draw (294) to (262.center);
		\draw (261.center) to (295);
		\draw (265.center) to (299);
		\draw (264.center) to (300);
		\draw (291) to (258.center);
		\draw (263.center) to (296);
		\draw [style=hadamard edge] (317) to (320);
		\draw [style=hadamard adjoint adge] (317) to (326);
		\draw [style=hadamard adjoint adge] (317) to (322);
		\draw [style=hadamard adjoint adge] (318) to (322);
		\draw [style=hadamard edge] (319) to (322);
		\draw [style=hadamard adjoint adge] (317) to (323);
		\draw [style=hadamard edge] (317) to (324);
		\draw [style=hadamard edge] (317) to (325);
		\draw [style=hadamard adjoint adge] (317) to (321);
		\draw [style=hadamard edge] (326) to (322);
		\draw [style=hadamard edge] (325) to (322);
		\draw [style=hadamard adjoint adge] (321) to (322);
		\draw [style=hadamard adjoint adge] (320) to (322);
		\draw (302.center) to (323);
		\draw (301.center) to (324);
		\draw (318) to (307.center);
		\draw (319) to (306.center);
		\draw (320) to (309.center);
		\draw (308.center) to (321);
		\draw (312.center) to (325);
		\draw (311.center) to (326);
		\draw (317) to (305.center);
		\draw (310.center) to (322);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_2/weight_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-16, 4.75) {};
		\node [style=none] (49) at (-17.25, 4.75) {};
		\node [style=none] (50) at (-18.5, 4.75) {};
		\node [style=Z dot] (53) at (-16, 1.25) {};
		\node [style=Z dot] (54) at (-18.5, 4) {};
		\node [style=Z dot] (59) at (-17.25, 4) {};
		\node [style=none] (60) at (-13.5, 4.75) {};
		\node [style=none] (61) at (-14.75, 4.75) {};
		\node [style=Z dot] (62) at (-14.75, 4) {};
		\node [style=Z dot] (63) at (-13.5, 4) {};
		\node [style=none] (64) at (-9.75, 4.75) {};
		\node [style=none] (65) at (-8.5, 4.75) {};
		\node [style=none] (66) at (-7.25, 4.75) {};
		\node [style=Z dot] (67) at (-9.75, 1.25) {};
		\node [style=Z dot] (68) at (-7.25, 4) {};
		\node [style=Z dot] (69) at (-8.5, 4) {};
		\node [style=none] (70) at (-11, 4.75) {};
		\node [style=none] (71) at (-12.25, 4.75) {};
		\node [style=Z dot] (72) at (-12.25, 4) {};
		\node [style=Z dot] (73) at (-11, 4) {};
		\node [style=Z dot] (77) at (-2.75, 1.25) {};
		\node [style=Z dot] (78) at (-5.25, 4) {};
		\node [style=Z dot] (79) at (-4, 4) {};
		\node [style=Z dot] (82) at (-1.5, 4) {};
		\node [style=Z dot] (83) at (-0.25, 4) {};
		\node [style=none] (85) at (4.75, 5.75) {};
		\node [style=none] (86) at (6, 5.75) {};
		\node [style=Z dot] (87) at (3.5, 1.25) {};
		\node [style=Z dot] (88) at (6, 4) {};
		\node [style=Z dot] (89) at (4.75, 4) {};
		\node [style=Z dot] (92) at (1, 4) {};
		\node [style=Z dot] (93) at (2.25, 4) {};
		\node [style=none] (94) at (-6.25, 3.25) {$\mapsto$};
		\node [style=red font] (95) at (-15.85, 0.625) {$*_2$};
		\node [style=qutrit X phase] (97) at (-2.75, 5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (98) at (-5.25, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (105) at (-2.75, 5.75) {};
		\node [style=none] (106) at (-4, 5.75) {};
		\node [style=none] (107) at (-5.25, 5.75) {};
		\node [style=none] (108) at (-0.25, 5.75) {};
		\node [style=none] (109) at (-1.5, 5.75) {};
		\node [style=none] (110) at (3.5, 5.75) {};
		\node [style=none] (113) at (2.25, 5.75) {};
		\node [style=none] (114) at (1, 5.75) {};
		\node [style=none] (144) at (7, 3.25) {$\mapsto$};
		\node [style=none] (182) at (-19.5, -5.25) {$\mapsto$};
		\node [style=none] (227) at (-6.25, -5.25) {=};
		\node [style=qutrit hadamard adjoint] (268) at (3.5, -3.5) {};
		\node [style=qutrit hadamard] (269) at (-2.75, -3.5) {};
		\node [style=none] (270) at (7, -5.25) {=};
		\node [style=qutrit Z phase] (271) at (-4, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (272) at (-1.5, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (273) at (-0.25, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (274) at (1, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (275) at (2.25, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (276) at (3.5, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=Z dot] (277) at (10.5, 1.25) {};
		\node [style=Z dot] (278) at (8, 4) {};
		\node [style=Z dot] (279) at (9.25, 4) {};
		\node [style=Z dot] (280) at (11.75, 4) {};
		\node [style=Z dot] (281) at (13, 4) {};
		\node [style=none] (282) at (18, 7) {};
		\node [style=none] (283) at (19.25, 7) {};
		\node [style=Z dot] (284) at (16.75, 1.25) {};
		\node [style=Z dot] (285) at (19.25, 4) {};
		\node [style=Z dot] (286) at (18, 4) {};
		\node [style=Z dot] (287) at (14.25, 4) {};
		\node [style=Z dot] (288) at (15.5, 4) {};
		\node [style=qutrit X phase] (290) at (10.5, 5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (291) at (8, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (292) at (10.5, 7) {};
		\node [style=none] (293) at (9.25, 7) {};
		\node [style=none] (294) at (8, 7) {};
		\node [style=none] (295) at (13, 7) {};
		\node [style=none] (296) at (11.75, 7) {};
		\node [style=none] (297) at (16.75, 7) {};
		\node [style=none] (298) at (15.5, 7) {};
		\node [style=none] (299) at (14.25, 7) {};
		\node [style=qutrit Z phase] (300) at (9.25, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (301) at (11.75, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (302) at (13, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (303) at (14.25, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (304) at (15.5, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (305) at (16.75, 5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit X phase] (307) at (16.75, 6.25) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (308) at (18, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (309) at (19.25, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (310) at (13, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (311) at (14.25, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (312) at (8, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (313) at (9.25, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (314) at (10.5, 6.25) {$2$ \nodepart{lower} $2$};
		\node [style=Z dot] (315) at (-16, -7.25) {};
		\node [style=Z dot] (316) at (-18.5, -4.5) {};
		\node [style=Z dot] (317) at (-17.25, -4.5) {};
		\node [style=Z dot] (318) at (-14.75, -4.5) {};
		\node [style=Z dot] (319) at (-13.5, -4.5) {};
		\node [style=none] (320) at (-8.5, -0.25) {};
		\node [style=none] (321) at (-7.25, -0.25) {};
		\node [style=Z dot] (322) at (-9.75, -7.25) {};
		\node [style=Z dot] (323) at (-7.25, -4.5) {};
		\node [style=Z dot] (324) at (-8.5, -4.5) {};
		\node [style=Z dot] (325) at (-12.25, -4.5) {};
		\node [style=Z dot] (326) at (-11, -4.5) {};
		\node [style=qutrit X phase] (327) at (-16, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (328) at (-18.5, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (329) at (-16, -0.25) {};
		\node [style=none] (330) at (-17.25, -0.25) {};
		\node [style=none] (331) at (-18.5, -0.25) {};
		\node [style=none] (332) at (-13.5, -0.25) {};
		\node [style=none] (333) at (-14.75, -0.25) {};
		\node [style=none] (334) at (-9.75, -0.25) {};
		\node [style=none] (335) at (-11, -0.25) {};
		\node [style=none] (336) at (-12.25, -0.25) {};
		\node [style=qutrit Z phase] (337) at (-17.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (338) at (-14.75, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (339) at (-13.5, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (340) at (-12.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (341) at (-11, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (342) at (-9.75, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit X phase] (344) at (-9.75, -2.25) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (345) at (-8.5, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (346) at (-7.25, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (347) at (-13.5, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (348) at (-12.25, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (349) at (-18.5, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (350) at (-17.25, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (351) at (-16, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit X phase] (352) at (-16, -1) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (353) at (-14.75, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (354) at (-13.5, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (355) at (-12.25, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (356) at (-11, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (357) at (-9.75, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (358) at (-8.5, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (359) at (-7.25, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=Z dot] (360) at (-2.75, -7.25) {};
		\node [style=Z dot] (361) at (-5.25, -4.5) {};
		\node [style=Z dot] (362) at (-4, -4.5) {};
		\node [style=Z dot] (363) at (-1.5, -4.5) {};
		\node [style=Z dot] (364) at (-0.25, -4.5) {};
		\node [style=none] (365) at (4.75, -2.75) {};
		\node [style=none] (366) at (6, -2.75) {};
		\node [style=Z dot] (367) at (3.5, -7.25) {};
		\node [style=Z dot] (368) at (6, -4.5) {};
		\node [style=Z dot] (369) at (4.75, -4.5) {};
		\node [style=Z dot] (370) at (1, -4.5) {};
		\node [style=Z dot] (371) at (2.25, -4.5) {};
		\node [style=none] (374) at (-2.75, -2.75) {};
		\node [style=none] (375) at (-4, -2.75) {};
		\node [style=none] (376) at (-5.25, -2.75) {};
		\node [style=none] (377) at (-0.25, -2.75) {};
		\node [style=none] (378) at (-1.5, -2.75) {};
		\node [style=none] (379) at (3.5, -2.75) {};
		\node [style=none] (380) at (2.25, -2.75) {};
		\node [style=none] (381) at (1, -2.75) {};
		\node [style=qutrit Z phase] (383) at (-1.5, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (384) at (-0.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (385) at (1, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (386) at (2.25, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit hadamard adjoint] (387) at (10.5, -3.5) {};
		\node [style=qutrit hadamard] (388) at (16.75, -3.5) {};
		\node [style=Z dot] (389) at (16.75, -7.25) {};
		\node [style=Z dot] (390) at (8, -4.5) {};
		\node [style=Z dot] (391) at (9.25, -4.5) {};
		\node [style=Z dot] (392) at (11.75, -4.5) {};
		\node [style=Z dot] (393) at (13, -4.5) {};
		\node [style=none] (394) at (18, -2.75) {};
		\node [style=none] (395) at (19.25, -2.75) {};
		\node [style=Z dot] (396) at (10.5, -7.25) {};
		\node [style=Z dot] (397) at (19.25, -4.5) {};
		\node [style=Z dot] (398) at (18, -4.5) {};
		\node [style=Z dot] (399) at (14.25, -4.5) {};
		\node [style=Z dot] (400) at (15.5, -4.5) {};
		\node [style=none] (401) at (16.75, -2.75) {};
		\node [style=none] (402) at (9.25, -2.75) {};
		\node [style=none] (403) at (8, -2.75) {};
		\node [style=none] (404) at (13, -2.75) {};
		\node [style=none] (405) at (11.75, -2.75) {};
		\node [style=none] (406) at (10.5, -2.75) {};
		\node [style=none] (407) at (15.5, -2.75) {};
		\node [style=none] (408) at (14.25, -2.75) {};
		\node [style=qutrit Z phase] (409) at (11.75, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (410) at (13, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (411) at (14.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (412) at (15.5, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=none] (413) at (-16.75, 1.25) {$i$};
		\node [style=none] (414) at (-9, 1.25) {$j$};
		\node [style=red font] (415) at (3.9, 0.625) {$*_{-2}$};
		\node [style=none] (416) at (-3.5, 1.25) {$i$};
		\node [style=none] (417) at (4.25, 1.25) {$j$};
		\node [style=red font] (418) at (10.675, 0.625) {$*_2$};
		\node [style=none] (419) at (9.75, 1.25) {$i$};
		\node [style=none] (420) at (17.5, 1.25) {$j$};
		\node [style=none] (421) at (-16.75, -7.25) {$i$};
		\node [style=none] (422) at (-9, -7.25) {$j$};
		\node [style=none] (423) at (-3.5, -7.25) {$i$};
		\node [style=none] (424) at (4.25, -7.25) {$j$};
		\node [style=none] (425) at (17.5, -7.25) {$i$};
		\node [style=none] (426) at (9.75, -7.25) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (53) to (54);
		\draw [style=hadamard adjoint adge] (53) to (59);
		\draw (53) to (46.center);
		\draw (50.center) to (54);
		\draw (49.center) to (59);
		\draw (61.center) to (62);
		\draw (60.center) to (63);
		\draw (67) to (64.center);
		\draw (66.center) to (68);
		\draw (65.center) to (69);
		\draw (71.center) to (72);
		\draw (70.center) to (73);
		\draw [style=hadamard edge] (67) to (69);
		\draw [style=hadamard adjoint adge] (67) to (68);
		\draw [style=hadamard edge] (53) to (62);
		\draw [style=hadamard edge] (53) to (63);
		\draw [style=hadamard adjoint adge] (53) to (72);
		\draw [style=hadamard adjoint adge] (53) to (73);
		\draw [style=hadamard adjoint adge] (73) to (67);
		\draw [style=hadamard edge] (72) to (67);
		\draw [style=hadamard edge] (62) to (67);
		\draw [style=hadamard adjoint adge] (63) to (67);
		\draw [style=hadamard edge] (77) to (78);
		\draw [style=hadamard adjoint adge] (77) to (79);
		\draw (86.center) to (88);
		\draw (85.center) to (89);
		\draw [style=hadamard edge] (87) to (89);
		\draw [style=hadamard adjoint adge] (87) to (88);
		\draw [style=hadamard edge] (77) to (82);
		\draw [style=hadamard edge] (77) to (83);
		\draw [style=hadamard adjoint adge] (77) to (92);
		\draw [style=hadamard adjoint adge] (77) to (93);
		\draw [style=hadamard edge] (77) to (87);
		\draw (78) to (107.center);
		\draw (79) to (106.center);
		\draw (105.center) to (77);
		\draw (82) to (109.center);
		\draw (108.center) to (83);
		\draw (114.center) to (92);
		\draw (113.center) to (93);
		\draw (110.center) to (87);
		\draw [style=hadamard edge] (53) to (67);
		\draw [style=hadamard adjoint adge] (78) to (87);
		\draw [style=hadamard edge] (79) to (87);
		\draw [style=hadamard edge] (83) to (87);
		\draw [style=hadamard adjoint adge] (92) to (87);
		\draw (283.center) to (285);
		\draw (282.center) to (286);
		\draw [style=hadamard edge] (284) to (286);
		\draw [style=hadamard adjoint adge] (284) to (285);
		\draw [style=hadamard edge] (277) to (280);
		\draw [style=hadamard adjoint adge] (277) to (288);
		\draw [style=hadamard edge] (277) to (284);
		\draw (278) to (294.center);
		\draw (279) to (293.center);
		\draw (292.center) to (277);
		\draw (280) to (296.center);
		\draw (295.center) to (281);
		\draw (299.center) to (287);
		\draw (298.center) to (288);
		\draw (297.center) to (284);
		\draw [style=hadamard adjoint adge] (278) to (284);
		\draw [style=hadamard edge] (279) to (284);
		\draw [style=hadamard edge] (281) to (284);
		\draw [style=hadamard adjoint adge] (287) to (284);
		\draw [style=hadamard adjoint adge] (277) to (285);
		\draw [style=hadamard edge] (277) to (286);
		\draw [style=hadamard edge] (277) to (287);
		\draw [style=hadamard adjoint adge] (277) to (281);
		\draw (321.center) to (323);
		\draw (320.center) to (324);
		\draw [style=hadamard edge] (315) to (318);
		\draw [style=hadamard adjoint adge] (315) to (326);
		\draw [style=hadamard edge] (315) to (322);
		\draw (316) to (331.center);
		\draw (317) to (330.center);
		\draw (329.center) to (315);
		\draw (318) to (333.center);
		\draw (332.center) to (319);
		\draw (336.center) to (325);
		\draw (335.center) to (326);
		\draw (334.center) to (322);
		\draw [style=hadamard adjoint adge] (316) to (322);
		\draw [style=hadamard edge] (317) to (322);
		\draw [style=hadamard adjoint adge] (315) to (323);
		\draw [style=hadamard edge] (315) to (324);
		\draw [style=hadamard edge] (315) to (325);
		\draw [style=hadamard adjoint adge] (315) to (319);
		\draw [style=hadamard edge] (326) to (322);
		\draw [style=hadamard edge] (325) to (322);
		\draw [style=hadamard adjoint adge] (319) to (322);
		\draw [style=hadamard adjoint adge] (318) to (322);
		\draw (366.center) to (368);
		\draw (365.center) to (369);
		\draw [style=hadamard edge] (360) to (363);
		\draw [style=hadamard adjoint adge] (360) to (371);
		\draw [style=hadamard edge] (360) to (367);
		\draw (361) to (376.center);
		\draw (362) to (375.center);
		\draw (374.center) to (360);
		\draw (363) to (378.center);
		\draw (377.center) to (364);
		\draw (381.center) to (370);
		\draw (380.center) to (371);
		\draw (379.center) to (367);
		\draw [style=hadamard adjoint adge] (361) to (367);
		\draw [style=hadamard edge] (362) to (367);
		\draw [style=hadamard adjoint adge] (360) to (368);
		\draw [style=hadamard edge] (360) to (369);
		\draw [style=hadamard edge] (360) to (370);
		\draw [style=hadamard adjoint adge] (360) to (364);
		\draw [style=hadamard edge] (371) to (367);
		\draw [style=hadamard edge] (370) to (367);
		\draw [style=hadamard adjoint adge] (364) to (367);
		\draw [style=hadamard adjoint adge] (363) to (367);
		\draw (395.center) to (397);
		\draw (394.center) to (398);
		\draw [style=hadamard edge] (389) to (392);
		\draw [style=hadamard adjoint adge] (389) to (400);
		\draw [style=hadamard edge] (389) to (396);
		\draw (390) to (403.center);
		\draw (391) to (402.center);
		\draw (401.center) to (389);
		\draw (392) to (405.center);
		\draw (404.center) to (393);
		\draw (408.center) to (399);
		\draw (407.center) to (400);
		\draw (406.center) to (396);
		\draw [style=hadamard adjoint adge] (390) to (396);
		\draw [style=hadamard edge] (391) to (396);
		\draw [style=hadamard adjoint adge] (389) to (397);
		\draw [style=hadamard edge] (389) to (398);
		\draw [style=hadamard edge] (389) to (399);
		\draw [style=hadamard adjoint adge] (389) to (393);
		\draw [style=hadamard edge] (400) to (396);
		\draw [style=hadamard edge] (399) to (396);
		\draw [style=hadamard adjoint adge] (393) to (396);
		\draw [style=hadamard adjoint adge] (392) to (396);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/proper_local_pivot/a_2/weight_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (46) at (-16, 5.5) {};
		\node [style=none] (49) at (-17.25, 5.5) {};
		\node [style=none] (50) at (-18.5, 5.5) {};
		\node [style=Z dot] (53) at (-16, 2) {};
		\node [style=Z dot] (54) at (-18.5, 4.75) {};
		\node [style=Z dot] (59) at (-17.25, 4.75) {};
		\node [style=none] (60) at (-13.5, 5.5) {};
		\node [style=none] (61) at (-14.75, 5.5) {};
		\node [style=Z dot] (62) at (-14.75, 4.75) {};
		\node [style=Z dot] (63) at (-13.5, 4.75) {};
		\node [style=none] (64) at (-9.75, 5.5) {};
		\node [style=none] (65) at (-8.5, 5.5) {};
		\node [style=none] (66) at (-7.25, 5.5) {};
		\node [style=Z dot] (67) at (-9.75, 2) {};
		\node [style=Z dot] (68) at (-7.25, 4.75) {};
		\node [style=Z dot] (69) at (-8.5, 4.75) {};
		\node [style=none] (70) at (-11, 5.5) {};
		\node [style=none] (71) at (-12.25, 5.5) {};
		\node [style=Z dot] (72) at (-12.25, 4.75) {};
		\node [style=Z dot] (73) at (-11, 4.75) {};
		\node [style=none] (85) at (4.75, 6.5) {};
		\node [style=none] (86) at (6, 6.5) {};
		\node [style=none] (94) at (-6.25, 4) {$\mapsto$};
		\node [style=qutrit X phase] (97) at (-2.75, 5.75) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (98) at (-5.25, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (105) at (-2.75, 6.5) {};
		\node [style=none] (106) at (-4, 6.5) {};
		\node [style=none] (107) at (-5.25, 6.5) {};
		\node [style=none] (108) at (-0.25, 6.5) {};
		\node [style=none] (109) at (-1.5, 6.5) {};
		\node [style=none] (110) at (3.5, 6.5) {};
		\node [style=none] (113) at (2.25, 6.5) {};
		\node [style=none] (114) at (1, 6.5) {};
		\node [style=none] (144) at (7, 4) {$\mapsto$};
		\node [style=none] (182) at (-19.5, -5.25) {$\mapsto$};
		\node [style=none] (227) at (-6.25, -5.25) {=};
		\node [style=qutrit hadamard adjoint] (268) at (3.5, -3.5) {};
		\node [style=qutrit hadamard] (269) at (-2.75, -3.5) {};
		\node [style=none] (270) at (7, -5.25) {=};
		\node [style=qutrit Z phase] (271) at (-4, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (272) at (-1.5, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (273) at (-0.25, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (274) at (1, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (275) at (2.25, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (276) at (3.5, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (282) at (18, 7.75) {};
		\node [style=none] (283) at (19.25, 7.75) {};
		\node [style=qutrit X phase] (290) at (10.5, 5.75) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (291) at (8, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (292) at (10.5, 4.75) {};
		\node [style=none] (293) at (9.25, 7.75) {};
		\node [style=none] (294) at (8, 7.75) {};
		\node [style=none] (295) at (13, 7.75) {};
		\node [style=none] (296) at (11.75, 7.75) {};
		\node [style=none] (297) at (16.75, 4.75) {};
		\node [style=none] (298) at (15.5, 7.75) {};
		\node [style=none] (299) at (14.25, 7.75) {};
		\node [style=qutrit Z phase] (300) at (9.25, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (301) at (11.75, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (302) at (13, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (303) at (14.25, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (304) at (15.5, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (305) at (16.75, 5.75) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit X phase] (307) at (16.75, 7) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (308) at (18, 7) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (309) at (19.25, 7) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (310) at (13, 7) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (311) at (14.25, 7) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (312) at (8, 7) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (313) at (9.25, 7) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (314) at (10.5, 7) {$2$ \nodepart{lower} $2$};
		\node [style=none] (320) at (-8.5, -0.25) {};
		\node [style=none] (321) at (-7.25, -0.25) {};
		\node [style=qutrit X phase] (327) at (-16, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (328) at (-18.5, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (330) at (-17.25, -0.25) {};
		\node [style=none] (331) at (-18.5, -0.25) {};
		\node [style=none] (332) at (-13.5, -0.25) {};
		\node [style=none] (333) at (-14.75, -0.25) {};
		\node [style=none] (335) at (-11, -0.25) {};
		\node [style=none] (336) at (-12.25, -0.25) {};
		\node [style=qutrit Z phase] (337) at (-17.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (338) at (-14.75, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (339) at (-13.5, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (340) at (-12.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (341) at (-11, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (342) at (-9.75, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit X phase] (344) at (-9.75, -2.25) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (345) at (-8.5, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (346) at (-7.25, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (347) at (-13.5, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (348) at (-12.25, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (349) at (-18.5, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (350) at (-17.25, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (351) at (-16, -2.25) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit X phase] (352) at (-16, -1) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (353) at (-14.75, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (354) at (-13.5, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (355) at (-12.25, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (356) at (-11, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (357) at (-9.75, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (358) at (-8.5, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (359) at (-7.25, -1) {$-2$ \nodepart{lower} $-2$};
		\node [style=none] (365) at (4.75, -2.75) {};
		\node [style=none] (366) at (6, -2.75) {};
		\node [style=none] (375) at (-4, -2.75) {};
		\node [style=none] (376) at (-5.25, -2.75) {};
		\node [style=none] (377) at (-0.25, -2.75) {};
		\node [style=none] (378) at (-1.5, -2.75) {};
		\node [style=none] (380) at (2.25, -2.75) {};
		\node [style=none] (381) at (1, -2.75) {};
		\node [style=qutrit Z phase] (383) at (-1.5, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (384) at (-0.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (385) at (1, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (386) at (2.25, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit hadamard adjoint] (387) at (16.75, -3.5) {};
		\node [style=qutrit hadamard] (388) at (10.5, -3.5) {};
		\node [style=Z dot] (390) at (8, -4.5) {};
		\node [style=Z dot] (391) at (9.25, -4.5) {};
		\node [style=Z dot] (392) at (11.75, -4.5) {};
		\node [style=Z dot] (393) at (13, -4.5) {};
		\node [style=none] (394) at (18, -2.75) {};
		\node [style=none] (395) at (19.25, -2.75) {};
		\node [style=Z dot] (397) at (19.25, -4.5) {};
		\node [style=Z dot] (398) at (18, -4.5) {};
		\node [style=Z dot] (399) at (14.25, -4.5) {};
		\node [style=Z dot] (400) at (15.5, -4.5) {};
		\node [style=none] (401) at (10.5, -4.5) {};
		\node [style=none] (402) at (9.25, -2.75) {};
		\node [style=none] (403) at (8, -2.75) {};
		\node [style=none] (404) at (13, -2.75) {};
		\node [style=none] (405) at (11.75, -2.75) {};
		\node [style=none] (406) at (16.75, -4.5) {};
		\node [style=none] (407) at (15.5, -2.75) {};
		\node [style=none] (408) at (14.25, -2.75) {};
		\node [style=qutrit Z phase] (409) at (11.75, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=qutrit Z phase] (410) at (13, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (411) at (14.25, -3.5) {$-2$ \nodepart{lower} $-2$};
		\node [style=qutrit Z phase] (412) at (15.5, -3.5) {$2$ \nodepart{lower} $2$};
		\node [style=Z dot] (413) at (-2.75, 2) {};
		\node [style=Z dot] (414) at (-5.25, 4.75) {};
		\node [style=Z dot] (415) at (-4, 4.75) {};
		\node [style=Z dot] (416) at (-1.5, 4.75) {};
		\node [style=Z dot] (417) at (-0.25, 4.75) {};
		\node [style=Z dot] (418) at (3.5, 2) {};
		\node [style=Z dot] (419) at (6, 4.75) {};
		\node [style=Z dot] (420) at (4.75, 4.75) {};
		\node [style=Z dot] (421) at (1, 4.75) {};
		\node [style=Z dot] (422) at (2.25, 4.75) {};
		\node [style=Z dot] (423) at (10.5, 2) {};
		\node [style=Z dot] (424) at (8, 4.75) {};
		\node [style=Z dot] (425) at (9.25, 4.75) {};
		\node [style=Z dot] (426) at (11.75, 4.75) {};
		\node [style=Z dot] (427) at (13, 4.75) {};
		\node [style=Z dot] (428) at (16.75, 2) {};
		\node [style=Z dot] (429) at (19.25, 4.75) {};
		\node [style=Z dot] (430) at (18, 4.75) {};
		\node [style=Z dot] (431) at (14.25, 4.75) {};
		\node [style=Z dot] (432) at (15.5, 4.75) {};
		\node [style=none] (433) at (10.5, 7.75) {};
		\node [style=none] (434) at (16.75, 7.75) {};
		\node [style=none] (435) at (-16, -0.25) {};
		\node [style=none] (436) at (-9.75, -0.25) {};
		\node [style=none] (437) at (-16, -4.5) {};
		\node [style=none] (438) at (-9.75, -4.5) {};
		\node [style=Z dot] (439) at (-16, -7.25) {};
		\node [style=Z dot] (440) at (-18.5, -4.5) {};
		\node [style=Z dot] (441) at (-17.25, -4.5) {};
		\node [style=Z dot] (442) at (-14.75, -4.5) {};
		\node [style=Z dot] (443) at (-13.5, -4.5) {};
		\node [style=Z dot] (444) at (-9.75, -7.25) {};
		\node [style=Z dot] (445) at (-7.25, -4.5) {};
		\node [style=Z dot] (446) at (-8.5, -4.5) {};
		\node [style=Z dot] (447) at (-12.25, -4.5) {};
		\node [style=Z dot] (448) at (-11, -4.5) {};
		\node [style=none] (449) at (-2.75, -2.75) {};
		\node [style=none] (450) at (3.5, -2.75) {};
		\node [style=none] (451) at (-2.75, -4.5) {};
		\node [style=none] (452) at (3.5, -4.5) {};
		\node [style=Z dot] (453) at (-2.75, -7.25) {};
		\node [style=Z dot] (454) at (-5.25, -4.5) {};
		\node [style=Z dot] (455) at (-4, -4.5) {};
		\node [style=Z dot] (456) at (-1.5, -4.5) {};
		\node [style=Z dot] (457) at (-0.25, -4.5) {};
		\node [style=Z dot] (458) at (3.5, -7.25) {};
		\node [style=Z dot] (459) at (6, -4.5) {};
		\node [style=Z dot] (460) at (4.75, -4.5) {};
		\node [style=Z dot] (461) at (1, -4.5) {};
		\node [style=Z dot] (462) at (2.25, -4.5) {};
		\node [style=none] (463) at (16.75, -2.75) {};
		\node [style=none] (464) at (10.5, -2.75) {};
		\node [style=none] (465) at (16.75, -4.5) {};
		\node [style=none] (466) at (10.5, -4.5) {};
		\node [style=Z dot] (467) at (16.75, -7.25) {};
		\node [style=Z dot] (468) at (8, -4.5) {};
		\node [style=Z dot] (469) at (9.25, -4.5) {};
		\node [style=Z dot] (470) at (11.75, -4.5) {};
		\node [style=Z dot] (471) at (13, -4.5) {};
		\node [style=Z dot] (472) at (10.5, -7.25) {};
		\node [style=Z dot] (473) at (19.25, -4.5) {};
		\node [style=Z dot] (474) at (18, -4.5) {};
		\node [style=Z dot] (475) at (14.25, -4.5) {};
		\node [style=Z dot] (476) at (15.5, -4.5) {};
		\node [style=red font] (477) at (-15.85, 1.375) {$*_2$};
		\node [style=none] (478) at (-16.75, 2) {$i$};
		\node [style=none] (479) at (-9, 2) {$j$};
		\node [style=red font] (480) at (3.875, 1.375) {$*_{-2}$};
		\node [style=none] (481) at (-3.5, 2) {$i$};
		\node [style=none] (482) at (4.25, 2) {$j$};
		\node [style=red font] (483) at (10.65, 1.375) {$*_2$};
		\node [style=none] (484) at (9.75, 2) {$i$};
		\node [style=none] (485) at (17.5, 2) {$j$};
		\node [style=none] (486) at (-16.75, -7.25) {$i$};
		\node [style=none] (487) at (-9, -7.25) {$j$};
		\node [style=none] (488) at (-3.5, -7.25) {$i$};
		\node [style=none] (489) at (4.25, -7.25) {$j$};
		\node [style=none] (490) at (17.5, -7.25) {$i$};
		\node [style=none] (491) at (9.75, -7.25) {$j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=hadamard edge] (53) to (54);
		\draw [style=hadamard adjoint adge] (53) to (59);
		\draw (53) to (46.center);
		\draw (50.center) to (54);
		\draw (49.center) to (59);
		\draw (61.center) to (62);
		\draw (60.center) to (63);
		\draw (67) to (64.center);
		\draw (66.center) to (68);
		\draw (65.center) to (69);
		\draw (71.center) to (72);
		\draw (70.center) to (73);
		\draw [style=hadamard edge] (67) to (69);
		\draw [style=hadamard adjoint adge] (67) to (68);
		\draw [style=hadamard edge] (53) to (62);
		\draw [style=hadamard edge] (53) to (63);
		\draw [style=hadamard adjoint adge] (53) to (72);
		\draw [style=hadamard adjoint adge] (53) to (73);
		\draw [style=hadamard adjoint adge] (73) to (67);
		\draw [style=hadamard edge] (72) to (67);
		\draw [style=hadamard edge] (62) to (67);
		\draw [style=hadamard adjoint adge] (63) to (67);
		\draw (395.center) to (397);
		\draw (394.center) to (398);
		\draw (390) to (403.center);
		\draw (391) to (402.center);
		\draw (392) to (405.center);
		\draw (404.center) to (393);
		\draw (408.center) to (399);
		\draw (407.center) to (400);
		\draw [style=hadamard adjoint adge] (53) to (67);
		\draw [style=hadamard edge] (413) to (414);
		\draw [style=hadamard adjoint adge] (413) to (415);
		\draw [style=hadamard edge] (418) to (420);
		\draw [style=hadamard adjoint adge] (418) to (419);
		\draw [style=hadamard edge] (413) to (416);
		\draw [style=hadamard edge] (413) to (417);
		\draw [style=hadamard adjoint adge] (413) to (421);
		\draw [style=hadamard adjoint adge] (413) to (422);
		\draw [style=hadamard adjoint adge] (413) to (418);
		\draw (86.center) to (419);
		\draw (85.center) to (420);
		\draw (414) to (107.center);
		\draw (415) to (106.center);
		\draw (416) to (109.center);
		\draw (108.center) to (417);
		\draw (114.center) to (421);
		\draw (113.center) to (422);
		\draw [style=hadamard edge] (414) to (418);
		\draw [style=hadamard adjoint adge] (415) to (418);
		\draw [style=hadamard adjoint adge] (416) to (418);
		\draw [style=hadamard edge] (422) to (418);
		\draw [style=hadamard edge] (428) to (430);
		\draw [style=hadamard adjoint adge] (428) to (429);
		\draw [style=hadamard edge] (423) to (427);
		\draw [style=hadamard adjoint adge] (423) to (431);
		\draw [style=hadamard adjoint adge] (423) to (428);
		\draw [style=hadamard edge] (424) to (428);
		\draw [style=hadamard adjoint adge] (425) to (428);
		\draw [style=hadamard adjoint adge] (426) to (428);
		\draw [style=hadamard edge] (432) to (428);
		\draw (283.center) to (429);
		\draw (282.center) to (430);
		\draw (424) to (294.center);
		\draw (425) to (293.center);
		\draw (426) to (296.center);
		\draw (295.center) to (427);
		\draw (299.center) to (431);
		\draw (298.center) to (432);
		\draw (413) to (105.center);
		\draw (110.center) to (418);
		\draw (292.center) to (423);
		\draw (297.center) to (428);
		\draw (292.center) to (433.center);
		\draw (434.center) to (297.center);
		\draw [style=hadamard edge] (423) to (429);
		\draw [style=hadamard adjoint adge] (423) to (430);
		\draw [style=hadamard edge] (423) to (432);
		\draw [style=hadamard adjoint adge] (423) to (426);
		\draw [style=hadamard edge] (439) to (443);
		\draw [style=hadamard adjoint adge] (439) to (447);
		\draw [style=hadamard adjoint adge] (439) to (444);
		\draw [style=hadamard edge] (440) to (444);
		\draw [style=hadamard adjoint adge] (441) to (444);
		\draw (437.center) to (439);
		\draw (438.center) to (444);
		\draw [style=hadamard edge] (439) to (445);
		\draw [style=hadamard adjoint adge] (439) to (446);
		\draw [style=hadamard edge] (439) to (448);
		\draw [style=hadamard adjoint adge] (439) to (442);
		\draw (321.center) to (445);
		\draw (320.center) to (446);
		\draw (440) to (331.center);
		\draw (441) to (330.center);
		\draw (442) to (333.center);
		\draw (332.center) to (443);
		\draw (336.center) to (447);
		\draw (335.center) to (448);
		\draw (435.center) to (437.center);
		\draw (436.center) to (438.center);
		\draw [style=hadamard edge] (442) to (444);
		\draw [style=hadamard adjoint adge] (448) to (444);
		\draw [style=hadamard edge] (453) to (457);
		\draw [style=hadamard adjoint adge] (453) to (461);
		\draw [style=hadamard adjoint adge] (453) to (458);
		\draw [style=hadamard edge] (454) to (458);
		\draw [style=hadamard adjoint adge] (455) to (458);
		\draw (451.center) to (453);
		\draw (452.center) to (458);
		\draw [style=hadamard edge] (453) to (459);
		\draw [style=hadamard adjoint adge] (453) to (460);
		\draw [style=hadamard edge] (453) to (462);
		\draw [style=hadamard adjoint adge] (453) to (456);
		\draw [style=hadamard edge] (456) to (458);
		\draw [style=hadamard adjoint adge] (462) to (458);
		\draw (366.center) to (459);
		\draw (365.center) to (460);
		\draw (454) to (376.center);
		\draw (455) to (375.center);
		\draw (456) to (378.center);
		\draw (377.center) to (457);
		\draw (381.center) to (461);
		\draw (380.center) to (462);
		\draw (449.center) to (451.center);
		\draw (450.center) to (452.center);
		\draw (463.center) to (406.center);
		\draw (464.center) to (401.center);
		\draw [style=hadamard edge] (467) to (471);
		\draw [style=hadamard adjoint adge] (467) to (475);
		\draw [style=hadamard adjoint adge] (467) to (472);
		\draw [style=hadamard edge] (468) to (472);
		\draw [style=hadamard adjoint adge] (469) to (472);
		\draw (465.center) to (467);
		\draw (466.center) to (472);
		\draw [style=hadamard edge] (467) to (473);
		\draw [style=hadamard adjoint adge] (467) to (474);
		\draw [style=hadamard edge] (467) to (476);
		\draw [style=hadamard adjoint adge] (467) to (470);
		\draw [style=hadamard edge] (470) to (472);
		\draw [style=hadamard adjoint adge] (476) to (472);
		\draw [style=hadamard adjoint adge] (447) to (444);
		\draw [style=hadamard edge] (443) to (444);
		\draw [style=hadamard edge] (457) to (458);
		\draw [style=hadamard adjoint adge] (461) to (458);
		\draw [style=hadamard adjoint adge] (472) to (475);
		\draw [style=hadamard edge] (472) to (471);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_common/+.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_common/1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X phase dot] (0) at (0, -0.25) {$\pi$};
		\node [style=none] (1) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_common/X_a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=X phase dot] (2) at (0, 0) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_common/cnot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-0.5, 0) {};
		\node [style=X dot] (1) at (0.5, 0) {};
		\node [style=none] (2) at (-0.5, 1) {};
		\node [style=none] (3) at (0.5, 1) {};
		\node [style=none] (4) at (-0.5, -1) {};
		\node [style=none] (5) at (0.5, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (2.center);
		\draw (5.center) to (3.center);
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_rules/fusion.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-4.75, 1.75) {...};
		\node [style=none] (1) at (-5.5, 2) {};
		\node [style=none] (2) at (-4, 2) {};
		\node [style=none] (3) at (-4.75, -1.75) {...};
		\node [style=none] (4) at (-5.5, -2) {};
		\node [style=Z phase dot] (5) at (-4.75, -0.75) {$\alpha$};
		\node [style=none] (6) at (-4, -2) {};
		\node [style=none] (7) at (-4.75, 2.75) {$\overbrace{\hspace{25pt}}^{\tiny{m}}$};
		\node [style=none] (8) at (-4.75, -2.75) {$\underbrace{\hspace{25pt}}_{\tiny{n}}$};
		\node [style=none] (9) at (-1.25, 1.75) {...};
		\node [style=none] (10) at (-2, 2) {};
		\node [style=none] (11) at (-0.5, 2) {};
		\node [style=none] (12) at (-1.25, -1.75) {...};
		\node [style=none] (13) at (-2, -2) {};
		\node [style=Z phase dot] (14) at (-1.25, 0.75) {$\beta$};
		\node [style=none] (15) at (-0.5, -2) {};
		\node [style=none] (16) at (-1.25, 2.75) {$\overbrace{\hspace{25pt}}^{\tiny{p}}$};
		\node [style=none] (17) at (-1.25, -2.75) {$\underbrace{\hspace{25pt}}_{\tiny{q}}$};
		\node [style=none] (18) at (-3, 0) {...};
		\node [style=none] (19) at (4.5, 1.75) {...};
		\node [style=none] (20) at (3.5, 2) {};
		\node [style=none] (21) at (5.5, 2) {};
		\node [style=none] (22) at (4.5, -1.75) {...};
		\node [style=none] (23) at (3.5, -2) {};
		\node [style=Z phase dot] (24) at (4.5, 0) {$\alpha + \beta$};
		\node [style=none] (25) at (5.5, -2) {};
		\node [style=none] (26) at (4.5, 2.75) {$\overbrace{\hspace{30pt}}^{\tiny{m + p}}$};
		\node [style=none] (27) at (4.5, -2.75) {$\underbrace{\hspace{30pt}}_{\tiny{n + q}}$};
		\node [style=none] (28) at (1.5, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (5) to (6.center);
		\draw [bend right=15] (5) to (4.center);
		\draw [bend right=15] (5) to (2.center);
		\draw [bend left=15] (5) to (1.center);
		\draw [bend left=15] (14) to (15.center);
		\draw [bend right=15] (14) to (13.center);
		\draw [bend right=15] (14) to (11.center);
		\draw [bend left=15] (14) to (10.center);
		\draw [bend left=15] (5) to (14);
		\draw [bend right=15] (5) to (14);
		\draw [bend left=15] (24) to (25.center);
		\draw [bend right=15] (24) to (23.center);
		\draw [bend right=15] (24) to (21.center);
		\draw [bend left=15] (24) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_spiders/X_a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {...};
		\node [style=none] (5) at (-1, 1.5) {};
		\node [style=none] (7) at (1, 1.5) {};
		\node [style=none] (8) at (0, -1) {...};
		\node [style=none] (9) at (-1, -1.5) {};
		\node [style=X phase dot] (10) at (0, 0) {$\alpha$};
		\node [style=none] (11) at (1, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (10) to (11.center);
		\draw [bend right, looseness=0.75] (10) to (9.center);
		\draw [bend right, looseness=0.75] (10) to (7.center);
		\draw [bend left, looseness=0.75] (10) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qubit_spiders/Z_a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {...};
		\node [style=none] (5) at (-1, 1.5) {};
		\node [style=none] (7) at (1, 1.5) {};
		\node [style=none] (8) at (0, -1) {...};
		\node [style=none] (9) at (-1, -1.5) {};
		\node [style=Z phase dot] (10) at (0, 0) {$\alpha$};
		\node [style=none] (11) at (1, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (10) to (11.center);
		\draw [bend right, looseness=0.75] (10) to (9.center);
		\draw [bend right, looseness=0.75] (10) to (7.center);
		\draw [bend left, looseness=0.75] (10) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_generators/hadamard_adjoint.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0, 1) {};
		\node [style=none] (4) at (0, -1) {};
		\node [style=qutrit hadamard adjoint] (5) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/0_copy/exact/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=diamond] (0) at (-0.75, 0) {};
		\node [style=X dot] (2) at (0.5, -1.25) {};
		\node [style=none] (4) at (-0.25, 1.25) {};
		\node [style=Z dot] (5) at (0.5, 0.25) {};
		\node [style=none] (6) at (1.25, 1.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right, looseness=0.75] (5) to (6.center);
		\draw [bend left, looseness=0.75] (5) to (4.center);
		\draw (2) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/0_copy/exact/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (-0.5, 0.5) {};
		\node [style=none] (8) at (0.5, 0.5) {};
		\node [style=X dot] (9) at (-0.5, -0.5) {};
		\node [style=X dot] (10) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9) to (7.center);
		\draw (10) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/bialgebra/exact/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=diamond] (0) at (-1.5, 0) {};
		\node [style=none] (1) at (-0.75, -1.5) {};
		\node [style=Z dot] (2) at (-0.75, 1) {};
		\node [style=none] (3) at (1.25, -1.5) {};
		\node [style=none] (4) at (-0.75, 1.5) {};
		\node [style=X dot] (5) at (-0.75, -1) {};
		\node [style=none] (6) at (1.25, 1.5) {};
		\node [style=X dot] (7) at (1.25, -1) {};
		\node [style=Z dot] (8) at (1.25, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (7);
		\draw (5) to (8);
		\draw (2) to (5);
		\draw (8) to (7);
		\draw (2) to (4.center);
		\draw (8) to (6.center);
		\draw (5) to (1.center);
		\draw (7) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/bialgebra/exact/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (4) at (-0.75, -1.5) {};
		\node [style=Z dot] (5) at (0, -0.5) {};
		\node [style=none] (6) at (0.75, -1.5) {};
		\node [style=none] (11) at (-0.75, 1.5) {};
		\node [style=X dot] (12) at (0, 0.5) {};
		\node [style=none] (13) at (0.75, 1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left, looseness=0.75] (5) to (6.center);
		\draw [bend right, looseness=0.75] (5) to (4.center);
		\draw [bend right, looseness=0.75] (12) to (13.center);
		\draw [bend left, looseness=0.75] (12) to (11.center);
		\draw (12) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/fusion/lhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.75, 0.25) {...};
		\node [style=none] (5) at (-2.5, 0.5) {};
		\node [style=none] (7) at (-1, 0.5) {};
		\node [style=none] (8) at (-1.75, -1.75) {...};
		\node [style=none] (9) at (-2.5, -2) {};
		\node [style=qutrit Z phase] (10) at (-1.75, -0.75) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (11) at (-1, -2) {};
		\node [style=none] (13) at (-1.75, 1.25) {$\overbrace{\hspace{25pt}}^{\tiny{m}}$};
		\node [style=none] (14) at (-1.75, -2.75) {$\underbrace{\hspace{25pt}}_{\tiny{n}}$};
		\node [style=none] (15) at (1.75, 1.75) {...};
		\node [style=none] (16) at (1, 2) {};
		\node [style=none] (17) at (2.5, 2) {};
		\node [style=none] (18) at (1.75, -0.25) {...};
		\node [style=none] (19) at (1, -0.5) {};
		\node [style=qutrit Z phase] (20) at (1.75, 0.75) {$\gamma$ \nodepart{lower} $\delta$};
		\node [style=none] (21) at (2.5, -0.5) {};
		\node [style=none] (22) at (1.75, 2.75) {$\overbrace{\hspace{25pt}}^{\tiny{p}}$};
		\node [style=none] (23) at (1.75, -1.25) {$\underbrace{\hspace{25pt}}_{\tiny{q}}$};
		\node [style=none] (24) at (0, 0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (10) to (11.center);
		\draw [bend right=15] (10) to (9.center);
		\draw [bend right=15] (10) to (7.center);
		\draw [bend left=15] (10) to (5.center);
		\draw [bend left=15] (20) to (21.center);
		\draw [bend right=15] (20) to (19.center);
		\draw [bend right=15] (20) to (17.center);
		\draw [bend left=15] (20) to (16.center);
		\draw [bend left=15] (10) to (20);
		\draw [bend right=15] (10) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/fusion/middle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1.25) {...};
		\node [style=none] (5) at (-1, 1.5) {};
		\node [style=none] (7) at (1, 1.5) {};
		\node [style=none] (8) at (0, -1.25) {...};
		\node [style=none] (9) at (-1, -1.5) {};
		\node [style=qutrit Z phase] (10) at (0, 0) {$\alpha + \gamma$ \nodepart{lower} $\beta + \delta$};
		\node [style=none] (11) at (1, -1.5) {};
		\node [style=none] (13) at (0, 2.25) {$\overbrace{\hspace{30pt}}^{\tiny{m + p}}$};
		\node [style=none] (14) at (0, -2.25) {$\underbrace{\hspace{30pt}}_{\tiny{n + q}}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (10) to (11.center);
		\draw [bend right=15] (10) to (9.center);
		\draw [bend right=15] (10) to (7.center);
		\draw [bend left=15] (10) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/fusion/rhs.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-1.75, 1.75) {...};
		\node [style=none] (5) at (-2.5, 2) {};
		\node [style=none] (7) at (-1, 2) {};
		\node [style=none] (8) at (-1.75, -0.25) {...};
		\node [style=none] (9) at (-2.5, -0.5) {};
		\node [style=qutrit Z phase] (10) at (-1.75, 0.75) {$\alpha$ \nodepart{lower} $\beta$};
		\node [style=none] (11) at (-1, -0.5) {};
		\node [style=none] (13) at (-1.75, 2.75) {$\overbrace{\hspace{25pt}}^{\tiny{m}}$};
		\node [style=none] (14) at (-1.75, -1.25) {$\underbrace{\hspace{25pt}}_{\tiny{n}}$};
		\node [style=none] (15) at (1.75, 0.25) {...};
		\node [style=none] (16) at (1, 0.5) {};
		\node [style=none] (17) at (2.5, 0.5) {};
		\node [style=none] (18) at (1.75, -1.75) {...};
		\node [style=none] (19) at (1, -2) {};
		\node [style=qutrit Z phase] (20) at (1.75, -0.75) {$\gamma$ \nodepart{lower} $\delta$};
		\node [style=none] (21) at (2.5, -2) {};
		\node [style=none] (22) at (1.75, 1.25) {$\overbrace{\hspace{25pt}}^{\tiny{p}}$};
		\node [style=none] (23) at (1.75, -2.75) {$\underbrace{\hspace{25pt}}_{\tiny{q}}$};
		\node [style=none] (24) at (0, 0) {...};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=15] (10) to (11.center);
		\draw [bend right=15] (10) to (9.center);
		\draw [bend right=15] (10) to (7.center);
		\draw [bend left=15] (10) to (5.center);
		\draw [bend left=15] (20) to (21.center);
		\draw [bend right=15] (20) to (19.center);
		\draw [bend right=15] (20) to (17.center);
		\draw [bend left=15] (20) to (16.center);
		\draw [bend left=15] (10) to (20);
		\draw [bend right=15] (10) to (20);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_rules/hadamard/euler/labelled.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0, 1) {};
		\node [style=none] (4) at (0, -1) {};
		\node [style=qutrit hadamard] (5) at (0, 0) {$H$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_snake/different_bent.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-1, 1) {};
		\node [style=none] (1) at (-2, 0) {};
		\node [style=X dot] (3) at (1, -1) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=none] (5) at (2, 0) {};
		\node [style=none] (6) at (-2, -1) {};
		\node [style=none] (7) at (2, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (4.center) to (5.center);
		\draw [bend left=90, looseness=1.75] (1.center) to (4.center);
		\draw (1.center) to (6.center);
		\draw (5.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_snake/different_straight.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=qutrit hadamard unknown] (2) at (0, 0.5) {$h$};
		\node [style=qutrit hadamard unknown] (3) at (0, -0.5) {$h$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_snake/same_bent.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (0) at (-1, 1) {};
		\node [style=none] (1) at (-2, 0) {};
		\node [style=Z dot] (3) at (1, -1) {};
		\node [style=none] (4) at (0, 0) {};
		\node [style=none] (5) at (2, 0) {};
		\node [style=none] (6) at (-2, -1) {};
		\node [style=none] (7) at (2, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.75] (4.center) to (5.center);
		\draw [bend left=90, looseness=1.75] (1.center) to (4.center);
		\draw (7.center) to (5.center);
		\draw (1.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qutrit_snake/same_straight.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/Z_kpi_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$k\pi$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/Z_kpi_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, -0.5) {$k\pi$};
		\node [style=Z dot] (1) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

